Optical Communications with Relative Intensity Noise: Channel Modeling and Information Rates

We consider optical communications with intensity modulation and direct detection affected by laser relative intensity noise (RIN). Starting from a continuous-time waveform model, we derive an equivalent discrete-time channel model. As a result of RIN, the resulting channel model exhibits signal-dependent noise with memory. Unlike the commonly-assumed model in the literature, the conditional variance of this noise term has a polynomial dependence on the symbol of interest. Finally, we study achievable information rates for this channel under practically-relevant system parameters. We take a mismatched decoding approach and compute the generalized mutual information (GMI) using a memoryless decoding metric. Our numerical results show that when the memory in the channel is ignored by the receiver, GMI saturates as the constellation size increases, and thus, dense constellations do not offer gains. We also show that this saturation results from nonsymmetric nonvanishing contributions of the symbols to the GMI.

==> FigTikz/data_txt/GMI_vs_M.txt <==
1 1 1 1 1
2 1.99973034858704 1.999960064888 2 1.9995254278183
3 2.81985664367676 2.99369120597839 2.99999952316284 2.99875330924988
4 2.95441722869873 3.65086698532104 3.97190690040588 3.99992680549622
5 2.92552471160889 3.71197843551636 4.47491216659546 4.92985916137695
6 2.90358471870422 3.69579648971558 4.50324296951294 5.29876089096069
7 2.89374494552612 3.68525171279907 4.49165153503418 5.31062316894531
8 2.89154291152954 3.67879629135132 4.48726606369019 5.30548667907715
9 2.88909816741943 3.67706394195557 4.48559188842773 5.3023829460144
10 2.88469696044922 3.67523145675659 4.48444795608521 5.30008172988892


==> FigTikz/data_txt/histogram_fit_rho0.1.txt <==
-3.928 1.180762e-05
-3.919531 0
-3.911062 0
-3.902593 0
-3.894124 0
-3.885655 0
-3.877186 0
-3.868717 2.361591e-05
-3.860248 2.361525e-05
-3.851779 0
-3.84331 1.180796e-05
-3.834841 1.180762e-05
-3.826372 1.180796e-05
-3.817903 0
-3.809434 2.361591e-05
-3.800965 0
-3.792496 2.361525e-05
-3.784027 5.903978e-05
-3.775558 4.723049e-05
-3.767089 7.084774e-05
-3.75862 3.542287e-05
-3.750151 8.265569e-05
-3.741682 7.084574e-05
-3.733213 0.0001298875
-3.724744 0.0001298839
-3.716275 0.0001534991
-3.707806 9.446365e-05
-3.699337 0.0001298839
-3.690868 0.000271583
-3.682399 0.0002833829
-3.67393 0.0002951989
-3.665461 0.0004604973
-3.656992 0.0005549739
-3.648523 0.0006021888
-3.640054 0.0005077278
-3.631585 0.0006966694
-3.623116 0.001204378
-3.614647 0.001487802
-3.606178 0.001381492
-3.597709 0.001664922
-3.58924 0.001948258
-3.580771 0.002219896
-3.572302 0.0026331
-3.563833 0.003058174
-3.555364 0.003483347
-3.546895 0.003861093
-3.538426 0.004616911
-3.529957 0.005041855
-3.521488 0.006270024
-3.513019 0.007391572
-3.50455 0.008053026
-3.496081 0.0100719
-3.487612 0.01040252
-3.479143 0.01271717
-3.470674 0.01401565
-3.462205 0.01535034
-3.453736 0.01891581
-3.445267 0.02114805
-3.436798 0.02402851
-3.428329 0.02779593
-3.41986 0.0297434
-3.411391 0.03439561
-3.402922 0.03860021
-3.394453 0.04543573
-3.385984 0.04816465
-3.377515 0.05282731
-3.369046 0.06013623
-3.360577 0.06522715
-3.352108 0.07188684
-3.343639 0.07986677
-3.33517 0.08774245
-3.326701 0.0972149
-3.318232 0.1073431
-3.309763 0.1162375
-3.301294 0.1259047
-3.292825 0.1375588
-3.284356 0.1513544
-3.275887 0.1654295
-3.267418 0.178484
-3.258949 0.1888748
-3.25048 0.2055647
-3.242011 0.2193384
-3.233542 0.2383436
-3.225073 0.2517267
-3.216604 0.2637469
-3.208135 0.2809349
-3.199666 0.3008549
-3.191197 0.3203172
-3.182728 0.3357616
-3.174259 0.3561161
-3.16579 0.3737349
-3.157321 0.3918706
-3.148852 0.4046236
-3.140383 0.4211661
-3.131914 0.4435777
-3.123445 0.4582786
-3.114976 0.4691877
-3.106507 0.4871117
-3.098038 0.505168
-3.089569 0.5210586
-3.0811 0.5283234
-3.072631 0.5378609
-3.064162 0.5524433
-3.055693 0.555954
-3.047224 0.5685725
-3.038755 0.5741973
-3.030286 0.58149
-3.021817 0.5828053
-3.013348 0.5880197
-3.004879 0.5843875
-2.99641 0.5905819
-2.987941 0.5843711
-2.979472 0.5830414
-2.971003 0.5742874
-2.962534 0.5687538
-2.954065 0.5629402
-2.945596 0.550298
-2.937127 0.5400925
-2.928658 0.530803
-2.920189 0.5207398
-2.91172 0.5073854
-2.903251 0.4940803
-2.894782 0.4740186
-2.886313 0.4624338
-2.877844 0.4442855
-2.869375 0.4298329
-2.860906 0.4121095
-2.852437 0.392402
-2.843968 0.3743607
-2.835499 0.3589163
-2.82703 0.3371526
-2.818561 0.3216251
-2.810092 0.3074233
-2.801623 0.2876928
-2.793154 0.2706071
-2.784685 0.25406
-2.776216 0.2395834
-2.767747 0.2228807
-2.759278 0.2100576
-2.750809 0.1904151
-2.74234 0.1815776
-2.733871 0.1667401
-2.725402 0.1525663
-2.716933 0.1429077
-2.708464 0.1295687
-2.699995 0.1168633
-2.691526 0.1088191
-2.683057 0.1005065
-2.674588 0.0912755
-2.666119 0.08182683
-2.65765 0.07428385
-2.649181 0.06757503
-2.640712 0.05961669
-2.632243 0.05443468
-2.623774 0.04954618
-2.615305 0.04331036
-2.606836 0.03844562
-2.598367 0.03503322
-2.589898 0.030866
-2.581429 0.02748892
-2.57296 0.02458347
-2.564491 0.02036815
-2.556022 0.01897538
-2.547553 0.01696803
-2.539084 0.01480676
-2.530615 0.01311827
-2.522146 0.01088663
-2.513677 0.009729756
-2.505208 0.009210206
-2.496739 0.007970146
-2.48827 0.006565039
-2.479801 0.005478892
-2.471332 0.004876686
-2.462863 0.003837478
-2.454394 0.003140828
-2.445925 0.002715753
-2.437456 0.002845717
-2.428987 0.002515095
-2.420518 0.001948258
-2.412049 0.00164126
-2.40358 0.001405147
-2.395111 0.001086332
-2.386642 0.001015456
-2.378173 0.0008973794
-2.369704 0.0006376117
-2.361235 0.0005549739
-2.352766 0.0004841262
-2.344297 0.0003306135
-2.335828 0.0003069982
-2.327359 0.0002951989
-2.31889 0.0002125432
-2.310421 0.0001653067
-2.301952 0.0003069982
-2.293483 0.0002007296
-2.285014 0.0001180796
-2.276545 0.0001653114
-2.268076 0.0001062686
-2.259607 8.265337e-05
-2.251138 4.723182e-05
-2.242669 8.265569e-05
-2.2342 3.542287e-05
-2.225731 4.723049e-05
-2.217262 3.542287e-05
-2.208793 1.180796e-05
-2.200324 2.361591e-05
-2.191855 1.180762e-05
-2.183386 0
-2.174917 0
-2.166448 1.180796e-05
-2.157979 0
-2.14951 1.180762e-05
-2.141041 1.180762e-05
-2.132572 0
-2.124103 0
-2.115634 0
-2.107165 0
-2.098696 2.361591e-05
-2.090227 0
-2.081758 1.180796e-05
-2.073289 0
-2.06482 0
-2.056351 0
-2.047882 1.180796e-05
-2.039413 0
-2.030944 0
-2.022475 1.180796e-05
-2.014006 2.361525e-05
-2.005537 0
-1.997068 0
-1.988599 2.361558e-05
-1.98013 2.361558e-05
-1.971661 1.180779e-05
-1.963192 2.361558e-05
-1.954723 2.361558e-05
-1.946254 7.084574e-05
-1.937785 1.180779e-05
-1.929316 2.361591e-05
-1.920847 2.361525e-05
-1.912378 0.0001062686
-1.903909 3.542387e-05
-1.89544 8.265337e-05
-1.886971 5.903978e-05
-1.878502 0.0001416915
-1.870033 0.0001298875
-1.861564 0.0001771144
-1.853095 0.0001535034
-1.844626 0.0002715754
-1.836157 0.0002479601
-1.827688 0.0002243512
-1.819219 0.0003660363
-1.81075 0.0003070068
-1.802281 0.000531343
-1.793812 0.0006494376
-1.785343 0.0005195354
-1.776874 0.0006376296
-1.768405 0.001003648
-1.759936 0.0006848422
-1.751467 0.001239835
-1.742998 0.001227993
-1.734529 0.001405147
-1.72606 0.001617644
-1.717591 0.001830233
-1.709122 0.002172603
-1.700653 0.002361591
-1.692184 0.002574062
-1.683715 0.002597677
-1.675246 0.003329844
-1.666777 0.003542287
-1.658308 0.004097361
-1.649839 0.004404244
-1.64137 0.00467595
-1.632901 0.005573198
-1.624432 0.007025734
-1.615963 0.007509648
-1.607494 0.00854872
-1.599025 0.009741563
-1.590556 0.01112278
-1.582087 0.01250463
-1.573618 0.01295296
-1.565149 0.0145474
-1.55668 0.01640079
-1.548211 0.01754613
-1.539742 0.02007353
-1.531273 0.02204483
-1.522804 0.02437162
-1.514335 0.02622473
-1.505866 0.02989774
-1.497397 0.0312902
-1.488928 0.03385341
-1.480459 0.03777259
-1.47199 0.04283806
-1.463521 0.04514182
-1.455052 0.05008794
-1.446583 0.05408044
-1.438114 0.05908535
-1.429645 0.06399912
-1.421176 0.06689019
-1.412707 0.07316209
-1.404238 0.08012653
-1.395769 0.08614842
-1.3873 0.09272788
-1.378831 0.0972712
-1.370362 0.1065314
-1.361893 0.112999
-1.353424 0.1220706
-1.344955 0.129447
-1.336486 0.1375273
-1.328017 0.1471938
-1.319548 0.1553765
-1.311079 0.1658545
-1.30261 0.1760635
-1.294141 0.1866366
-1.285672 0.1959239
-1.277203 0.2052223
-1.268734 0.2144737
-1.260265 0.2283712
-1.251796 0.2353562
-1.243327 0.2477239
-1.234858 0.2612628
-1.226389 0.267242
-1.21792 0.2853629
-1.209451 0.2935729
-1.200982 0.3031338
-1.192513 0.3161727
-1.184044 0.3275553
-1.175575 0.3397857
-1.167106 0.351324
-1.158637 0.3635433
-1.150168 0.3709955
-1.141699 0.3880212
-1.13323 0.3904191
-1.124761 0.3978454
-1.116292 0.4072449
-1.107823 0.4161361
-1.099354 0.423941
-1.090885 0.4316985
-1.082416 0.4414168
-1.073947 0.4475562
-1.065478 0.4536617
-1.057009 0.4538024
-1.04854 0.4611479
-1.040071 0.4606508
-1.031602 0.4639333
-1.023133 0.4688939
-1.014664 0.4678889
-1.006195 0.4728142
-0.9977264 0.4718562
-0.9892573 0.4730149
-0.9807885 0.4659879
-0.9723194 0.4647245
-0.9638503 0.4607464
-0.9553814 0.4542275
-0.9469123 0.4534727
-0.9384434 0.4477096
-0.9299743 0.4411452
-0.9215055 0.4321354
-0.9130363 0.427696
-0.9045675 0.4207056
-0.8960984 0.413869
-0.8876293 0.404576
-0.8791604 0.3950004
-0.8706913 0.3843136
-0.8622224 0.3728021
-0.8537533 0.366944
-0.8452845 0.3552206
-0.8368154 0.3427259
-0.8283465 0.329964
-0.8198774 0.3277324
-0.8114083 0.3088489
-0.8029394 0.2995476
-0.7944703 0.2882322
-0.7860014 0.2713628
-0.7775323 0.262975
-0.7690635 0.2518566
-0.7605944 0.2440823
-0.7521255 0.2322796
-0.7436564 0.2209797
-0.7351873 0.2081625
-0.7267184 0.1998558
-0.7182493 0.1895767
-0.7097805 0.1799128
-0.7013113 0.1670235
-0.6928425 0.1582458
-0.6843734 0.1485205
-0.6759045 0.1424708
-0.6674354 0.1335678
-0.6589663 0.125861
-0.6504974 0.1169899
-0.6420283 0.1091882
-0.6335595 0.1030215
-0.6250904 0.09643558
-0.6166215 0.08995047
-0.6081524 0.08103572
-0.5996833 0.07592516
-0.5912144 0.07222723
-0.5827453 0.06543969
-0.5742764 0.06144687
-0.5658073 0.05646564
-0.5573385 0.0518827
-0.5488694 0.04613368
-0.5404005 0.04334579
-0.5319314 0.03889431
-0.5234623 0.03649839
-0.5149934 0.03319123
-0.5065243 0.02948447
-0.4980555 0.02768888
-0.4895864 0.02520999
-0.4811175 0.02359163
-0.4726484 0.0197429
-0.4641795 0.0182782
-0.4557104 0.01684948
-0.4472413 0.01546842
-0.4387724 0.013319
-0.4303033 0.0126227
-0.4218345 0.01173678
-0.4133654 0.009906875
-0.4048965 0.008997409
-0.3964274 0.008147489
-0.3879585 0.006588654
-0.3794894 0.006482385
-0.3710203 0.006057481
-0.3625515 0.005431507
-0.3540823 0.004687759
-0.3456135 0.003754824
-0.3371444 0.003613234
-0.3286755 0.003235289
-0.3202064 0.002609485
-0.3117373 0.002361591
-0.3032684 0.001841989
-0.2947993 0.001794809
-0.2863305 0.001653067
-0.2778614 0.001535034
-0.2693925 0.001039071
-0.2609234 0.001086332
-0.2524545 0.000909187
-0.2439854 0.000814726
-0.2355163 0.0008974046
-0.2270474 0.0005903812
-0.2185783 0.0004487023
-0.2101095 0.0003188058
-0.2016404 0.0004723182
-0.1931715 0.0002007296
-0.1847024 0.0003778546
-0.1762335 0.0002243448
-0.1677644 0.0002125372
-0.1592953 0.0001298875
-0.1508265 0.0002007296
-0.1423573 0.0003306228
-0.1338885 9.446099e-05
-0.1254194 0.0001062716
-0.1169505 0.0002361525
-0.1084814 0.0001416955
-0.1000125 8.265337e-05
-0.09154344 0.0002125372
-0.08307433 0.0001416955
-0.07460546 8.265337e-05
-0.06613636 0.0001535034
-0.05766749 8.265337e-05
-0.04919839 0.0001298875
-0.04072952 0.0002007296
-0.03226042 0.0002243448
-0.02379131 0.0002007352
-0.01532245 0.0002361525
-0.006853342 0.0002479671
0.001615524 0.0002479601
0.01008463 0.0002479671
0.0185535 0.0004014592
0.0270226 0.0003424307
0.03549147 0.0004014592
0.04396057 0.0004723049
0.05242968 0.0006730535
0.06089854 0.000531343
0.06936765 0.0007911108
0.07783675 0.001003704
0.08630538 0.0009209946
0.09477448 0.001145339
0.1032436 0.00119257
0.1117127 0.001346069
0.1201818 0.001228062
0.1286504 0.001594029
0.1371195 0.001759336
0.1455886 0.001960065
0.1540577 0.002078259
0.1625264 0.002408755
0.1709955 0.002703946
0.1794646 0.00288106
0.1879337 0.003353365
0.1964028 0.003483445
0.2048714 0.003813862
0.2133405 0.004309783
0.2218096 0.004911971
0.2302787 0.004912248
0.2387474 0.00576212
0.2472165 0.00596285
0.2556856 0.006517808
0.2641547 0.007332534
0.2726238 0.008171336
0.2810924 0.008938371
0.2895615 0.009717674
0.2980306 0.01024902
0.3064997 0.01207988
0.3149683 0.01282308
0.3234375 0.01392119
0.3319066 0.01545618
0.3403757 0.01635356
0.3488448 0.01722829
0.3573134 0.01896304
0.3657825 0.0209113
0.3742516 0.02221014
0.3827207 0.02404168
0.3911893 0.02600039
0.3996584 0.02836191
0.4081275 0.02995594
0.4165967 0.03249458
0.4250658 0.03314586
0.4335344 0.03662725
0.4420035 0.04024038
0.4504726 0.04143295
0.4589417 0.04562723
0.4674103 0.04907248
0.4758794 0.05196535
0.4843485 0.05703082
0.4928176 0.05828243
0.5012867 0.06398912
0.5097554 0.06774034
0.5182245 0.07060959
0.5266936 0.07435261
0.5351627 0.07959967
0.5436313 0.08362159
0.5521004 0.08868706
0.5605695 0.093233
0.5690386 0.100719
0.5775077 0.1052945
0.5859764 0.1092323
0.5944455 0.116742
0.6029146 0.1233542
0.6113837 0.127376
0.6198523 0.1373227
0.6283214 0.1405461
0.6367905 0.1466743
0.6452596 0.1543847
0.6537287 0.1609824
0.6621974 0.1677627
0.6706665 0.1762052
0.6791356 0.1816012
0.6876047 0.1894286
0.6960733 0.1971283
0.7045424 0.2040593
0.7130115 0.2128914
0.7214806 0.2164456
0.7299497 0.22888
0.7384183 0.2375222
0.7468874 0.2415722
0.7553566 0.2467321
0.7638257 0.2582091
0.7722948 0.2642695
0.7807634 0.2709731
0.7892325 0.2802657
0.7977016 0.2856028
0.8061707 0.2938256
0.8146393 0.304247
0.8231084 0.3103634
0.8315775 0.3149683
0.8400466 0.3165624
0.8485157 0.323429
0.8569844 0.3334473
0.8654535 0.339422
0.8739226 0.3416772
0.8823917 0.3460301
0.8908603 0.3568264
0.8993294 0.3584912
0.9077985 0.3601207
0.9162676 0.3686104
0.9247367 0.3722445
0.9332054 0.3721999
0.9416745 0.3745378
0.9501436 0.3763089
0.9586127 0.3795302
0.9670813 0.3812445
0.9755504 0.3859204
0.9840195 0.3845035
0.9924886 0.3805243
1.000958 0.3802387
1.009426 0.3815988
1.017895 0.3802527
1.026365 0.3790365
1.034834 0.3828247
1.043302 0.3783399
1.051771 0.3761082
1.060241 0.3737349
1.06871 0.367772
1.077179 0.3661986
1.085647 0.3598019
1.094116 0.3566138
1.102586 0.3515129
1.111055 0.3503873
1.119523 0.3429052
1.127992 0.3403075
1.136461 0.332727
1.144931 0.3229975
1.1534 0.3197212
1.161868 0.3122526
1.170337 0.3112962
1.178807 0.3000199
1.187276 0.292633
1.195744 0.2857209
1.204213 0.2760268
1.212682 0.272638
1.221152 0.2628377
1.229621 0.2564996
1.238089 0.2476649
1.246558 0.2435913
1.255028 0.232256
1.263497 0.2244992
1.271965 0.2185945
1.280434 0.2086879
1.288903 0.2053464
1.297373 0.1974471
1.305842 0.185709
1.31431 0.1833134
1.322779 0.1738436
1.331249 0.1667236
1.339718 0.1599225
1.348187 0.1509335
1.356655 0.1460603
1.365124 0.1379957
1.373594 0.1340047
1.382063 0.128545
1.390531 0.1200953
1.399 0.1143804
1.40747 0.1105075
1.415939 0.1037182
1.424408 0.09982727
1.432876 0.09291419
1.441345 0.08688049
1.449815 0.08169695
1.458284 0.07926904
1.466752 0.07390392
1.475221 0.07097562
1.483691 0.06599281
1.49216 0.06240329
1.500629 0.0562783
1.509097 0.05410253
1.517566 0.0518827
1.526036 0.04737218
1.534505 0.04536744
1.542973 0.04173995
1.551442 0.03863454
1.559911 0.0367099
1.568381 0.03482068
1.57685 0.03185876
1.585318 0.03068801
1.593787 0.02649631
1.602257 0.02520928
1.610726 0.02291989
1.619194 0.02124191
1.627663 0.02049803
1.636132 0.01854978
1.644602 0.01773505
1.653071 0.01562237
1.661539 0.0153263
1.670008 0.01353154
1.678478 0.01240981
1.686947 0.01128872
1.695415 0.00998925
1.703884 0.009387061
1.712353 0.0091391
1.720823 0.007686763
1.729292 0.007805279
1.73776 0.006411539
1.746229 0.00645877
1.754699 0.005927427
1.763168 0.005124797
1.771636 0.004876548
1.780105 0.003990977
1.788574 0.003931939
1.797044 0.003601325
1.805513 0.003259088
1.813981 0.002845637
1.82245 0.002692138
1.83092 0.002562254
1.839389 0.002054642
1.847857 0.002172603
1.856326 0.002302487
1.864795 0.001995488
1.873265 0.001901027
1.881734 0.00186571
1.890202 0.001582222
1.898671 0.001700298
1.90714 0.001334261
1.91561 0.001830285
1.924078 0.001475953
1.932547 0.001594029
1.941016 0.001405107
1.949486 0.001664875
1.957955 0.001676777
1.966423 0.001723913
1.974892 0.001723913
1.983361 0.00188922
1.991831 0.001830182
2.0003 0.002349849
2.008768 0.00233791
2.017237 0.002491408
2.025707 0.002491408
2.034176 0.002538782
2.042644 0.003447826
2.051113 0.003412403
2.059582 0.003554095
2.068052 0.003743017
2.076521 0.004321834
2.084989 0.004628588
2.093458 0.004935587
2.101928 0.005502352
2.110397 0.005821486
2.118865 0.00601008
2.127334 0.006801191
2.135803 0.007261688
2.144273 0.007486033
2.152742 0.008702708
2.16121 0.008560527
2.169679 0.0092926
2.178149 0.01008371
2.186618 0.0111116
2.195086 0.01153605
2.203555 0.01372046
2.212024 0.013626
2.220494 0.01434626
2.228963 0.0156696
2.237431 0.01620006
2.2459 0.01869147
2.254369 0.01911654
2.262839 0.01960176
2.271307 0.02193856
2.279776 0.02217472
2.288245 0.02418201
2.296715 0.02609485
2.305184 0.02800926
2.313652 0.02953087
2.322121 0.03111309
2.33059 0.03247096
2.33906 0.03439754
2.347528 0.03702871
2.355997 0.03907143
2.364466 0.04006327
2.372936 0.04225948
2.381405 0.04579254
2.389873 0.04849391
2.398342 0.05091447
2.406811 0.05299262
2.415281 0.05547534
2.423749 0.05788097
2.432218 0.06059672
2.440687 0.06529616
2.449157 0.06893291
2.457626 0.0718062
2.466094 0.07339619
2.474563 0.07840262
2.483032 0.08190949
2.491502 0.08432299
2.49997 0.08839187
2.508439 0.09364626
2.516908 0.09532294
2.525378 0.1020887
2.533847 0.1056724
2.542315 0.1128809
2.550784 0.1163051
2.559253 0.1197057
2.567723 0.1220505
2.576191 0.1273925
2.58466 0.1347368
2.593129 0.1383972
2.601599 0.1437814
2.610068 0.1468833
2.618536 0.1519051
2.627005 0.157431
2.635474 0.1639016
2.643944 0.1696755
2.652413 0.1766166
2.660881 0.1812588
2.66935 0.1849074
2.677819 0.1884615
2.686289 0.1947305
2.694757 0.1985806
2.703226 0.2063854
2.711695 0.212242
2.720165 0.2152766
2.728634 0.2223619
2.737102 0.2283594
2.745571 0.2313113
2.75404 0.2366366
2.76251 0.2421526
2.770978 0.2485741
2.779447 0.253734
2.787916 0.258398
2.796386 0.2616333
2.804855 0.2690282
2.813323 0.2710086
2.821792 0.2744564
2.830261 0.278223
2.838731 0.2808247
2.847199 0.2865828
2.855668 0.2913177
2.864137 0.2937737
2.872607 0.2989454
2.881076 0.2998597
2.889544 0.3016848
2.898013 0.3021335
2.906482 0.3060536
2.914952 0.3171943
2.92342 0.3117685
2.931889 0.3147794
2.940358 0.3184516
2.948828 0.3168221
2.957297 0.3189419
2.965765 0.3189593
2.974234 0.3166332
2.982703 0.3236824
2.991173 0.3218231
2.999641 0.3199039
3.00811 0.3183453
3.016579 0.3167395
3.025048 0.3208958
3.033518 0.3196622
3.041986 0.3180147
3.050455 0.3171055
3.058924 0.3137522
3.067394 0.3118451
3.075862 0.3114969
3.084331 0.3088874
3.0928 0.3069274
3.101269 0.2959935
3.109739 0.3010877
3.118207 0.2948836
3.126676 0.2898535
3.135145 0.2911288
3.143615 0.2860794
3.152083 0.2844102
3.160552 0.2792857
3.169021 0.2724019
3.17749 0.2691194
3.18596 0.2682489
3.194428 0.2606533
3.202897 0.256863
3.211366 0.2499556
3.219836 0.2471454
3.228305 0.2426367
3.236773 0.2347355
3.245242 0.2304494
3.253711 0.2280288
3.262181 0.225125
3.270649 0.2156662
3.279118 0.2123955
3.287587 0.2044136
3.296057 0.2030911
3.304526 0.1943172
3.312994 0.1880128
3.321463 0.1859701
3.329932 0.1819791
3.338402 0.1739951
3.34687 0.1698527
3.355339 0.1629806
3.363808 0.1591313
3.372277 0.1523538
3.380747 0.1476863
3.389215 0.1426125
3.397684 0.1381374
3.406153 0.1350674
3.414623 0.1284742
3.423091 0.1249955
3.43156 0.1191507
3.440029 0.1143686
3.448498 0.1086183
3.456968 0.1065226
3.465436 0.1030215
3.473905 0.09806231
3.482374 0.09299684
3.490844 0.0904751
3.499312 0.08688049
3.507781 0.08196852
3.51625 0.07874504
3.524719 0.07504925
3.533189 0.07145195
3.541657 0.06838976
3.550126 0.06508362
3.558595 0.06147049
3.567065 0.05967909
3.575533 0.0551416
3.584002 0.05318154
3.592471 0.04994625
3.60094 0.04865922
3.60941 0.04639477
3.617878 0.04308602
3.626347 0.04173995
3.634816 0.0387172
3.643286 0.03548391
3.651754 0.03400595
3.660223 0.033144
3.668692 0.0312902
3.677161 0.02816118
3.685631 0.02839893
3.694099 0.02458347
3.702568 0.02404032
3.711037 0.0246189
3.719507 0.02204607
3.727975 0.0206043
3.736444 0.01958885
3.744913 0.01690852
3.753382 0.0167314
3.761852 0.01513823
3.77032 0.01388577
3.778789 0.01251608
3.787258 0.01242162
3.795727 0.01121787
3.804196 0.01199655
3.812665 0.01028444
3.821134 0.0091391
3.829603 0.008536912
3.838073 0.008159528
3.846541 0.007367957
3.85501 0.007391572
3.863479 0.006895652
3.871948 0.005809351
3.880418 0.005809678
3.888886 0.006139964
3.897355 0.005089086
3.905824 0.004486897
3.914294 0.003566103
3.922762 0.003979169
3.931231 0.003317942
3.9397 0.003424211
3.948169 0.003093597
3.956639 0.00276314
3.965107 0.002574062
3.973576 0.002408755
3.982045 0.001983681
3.990515 0.001971984
3.998983 0.001924697
4.007452 0.001440449
4.015922 0.001688585
4.02439 0.001157082
4.03286 0.001263487
4.041328 0.0008974299
4.049797 0.0009445567
4.058267 0.001003704
4.066735 0.0009092382
4.075204 0.000850101
4.083673 0.000696689
4.092142 0.0007321139
4.100611 0.0004368575
4.10908 0.0005549896
4.117549 0.0004368575
4.126019 0.0004723315
4.134487 0.0004959481
4.142956 0.0003069809
4.151425 0.0003778652
4.159894 0.0002361392
4.168364 0.0002361658
4.176832 0.000165316
4.185301 0.0003069809
4.19377 0.000165316
4.202239 0.0002243575
4.210708 0.0001771044
4.219177 0.0002007409
4.227646 0.0002243322
4.236115 7.084973e-05
4.244584 0.0001062746
4.253053 5.903479e-05
4.261522 0.0001180829
4.269991 8.264871e-05
4.278461 9.44663e-05
4.286929 3.542487e-05
4.295398 2.361392e-05
4.303867 8.265801e-05
4.312336 4.722783e-05
4.320806 7.084973e-05
4.329274 3.542487e-05
4.337743 1.180696e-05
4.346212 2.361658e-05
4.354681 0
4.36315 0
4.371619 0
4.380088 3.542088e-05
4.388557 1.180829e-05
4.397026 0
4.405495 0
4.413964 0
4.422433 1.180696e-05
4.430902 1.180829e-05
4.439371 1.180829e-05
4.44784 0
4.456309 0
4.464778 0
4.473248 0
4.481716 0
4.490185 0
4.498654 0
4.507123 0
4.515592 0
4.524061 0
4.53253 2.361392e-05


==> FigTikz/data_txt/histogram_match.txt <==
0.000395 0.07142803 0.0002999392 2.448279e-21 9.96243e-15
0.0003964 0 0.0003014407 4.776488e-21 1.616663e-14
0.0003978 0 0.0003029422 9.281281e-21 2.615815e-14
0.0003992 0 0.0003044437 1.796216e-20 4.220153e-14
0.0004006 0 0.0003059452 3.46227e-20 6.788637e-14
0.000402 0 0.0003074467 6.646832e-20 1.088856e-13
0.0004034 0 0.0003089482 1.270925e-19 1.741372e-13
0.0004048 0 0.0003104497 2.420342e-19 2.776811e-13
0.0004062 0 0.0003119512 4.590766e-19 4.415038e-13
0.0004076 0 0.0003134527 8.672514e-19 6.999321e-13
0.000409 0 0.0003149542 1.63176e-18 1.106397e-12
0.0004104 0 0.0003164557 3.057872e-18 1.74381e-12
0.0004118 0 0.0003179572 5.707339e-18 2.740443e-12
0.0004132 0.07142803 0.0003194587 1.060962e-17 4.294137e-12
0.0004146 0.07142803 0.0003209602 1.964342e-17 6.709102e-12
0.000416 0.07142951 0.0003224617 3.622314e-17 1.045169e-11
0.0004174 0.07142803 0.0003239632 6.652832e-17 1.62346e-11
0.0004188 0.07142951 0.0003254647 1.216966e-16 2.514377e-11
0.0004202 0.07142803 0.0003269662 2.217186e-16 3.882868e-11
0.0004216 0.2857121 0.0003284677 4.023251e-16 5.97872e-11
0.000423 0.07142951 0.0003299692 7.271161e-16 9.179037e-11
0.0004244 0.4999962 0.0003314707 1.308826e-15 1.40514e-10
0.0004258 0.2857181 0.0003329722 2.346451e-15 2.144743e-10
0.0004272 0.2857121 0.0003344737 4.189793e-15 3.264108e-10
0.0004286 0.3571401 0.0003359752 7.451184e-15 4.953215e-10
0.00043 0.5714242 0.0003374767 1.319804e-14 7.494508e-10
0.0004314 0.7142951 0.0003389782 2.328333e-14 1.130661e-09
0.0004328 1.07142 0.0003404797 4.091027e-14 1.700808e-09
0.0004342 0.8571541 0.0003419812 7.159309e-14 2.551007e-09
0.0004356 1.07142 0.0003434827 1.247847e-13 3.815059e-09
0.000437 1.07142 0.0003449842 2.166223e-13 5.688848e-09
0.0004384 1.50002 0.0003464857 3.745385e-13 8.458255e-09
0.0004398 2.571409 0.0003479872 6.449726e-13 1.253922e-08
0.0004412 2.92861 0.0003494887 1.10621e-12 1.853506e-08
0.0004426 2.857121 0.0003509902 1.889668e-12 2.731811e-08
0.000444 3.357117 0.0003524917 3.215028e-12 4.014586e-08
0.0004454 4.714348 0.0003539932 5.447982e-12 5.882531e-08
0.0004468 5.285674 0.0003554947 9.194712e-12 8.59451e-08
0.0004482 4.928534 0.0003569962 1.545582e-11 1.252021e-07
0.0004496 6.785804 0.0003584977 2.587602e-11 1.818592e-07
0.000451 8.214223 0.0003599992 4.314738e-11 2.633858e-07
0.0004524 9.928495 0.0003615007 7.165772e-11 3.803495e-07
0.0004538 12.21445 0.0003630022 1.185286e-10 5.476547e-07
0.0004552 14.7856 0.0003645037 1.952696e-10 7.862565e-07
0.0004566 15.14306 0.0003660052 3.204038e-10 1.125525e-06
0.000458 17.78558 0.0003675067 5.236151e-10 1.606494e-06
0.0004594 22.07126 0.0003690083 8.522721e-10 2.286319e-06
0.0004608 24.99981 0.0003705097 1.381643e-09 3.24435e-06
0.0004622 27.78608 0.0003720112 2.230822e-09 4.590417e-06
0.0004636 35.07116 0.0003735127 3.587448e-09 6.476047e-06
0.000465 41.71484 0.0003750142 5.745897e-09 9.10964e-06
0.0004664 46.6425 0.0003765158 9.166035e-09 1.277691e-05
0.0004678 52.4996 0.0003780173 1.45632e-08 1.786833e-05
0.0004692 58.71506 0.0003795188 2.304536e-08 2.491583e-05
0.0004706 65.85664 0.0003810202 3.632133e-08 3.464178e-05
0.000472 77.85817 0.0003825217 5.701531e-08 4.802401e-05
0.0004734 88.99932 0.0003840233 8.914004e-08 6.638197e-05
0.0004748 100.9278 0.0003855248 1.388052e-07 9.149033e-05
0.0004762 117.6444 0.0003870263 2.152732e-07 0.0001257285
0.0004776 135.0704 0.0003885278 3.325262e-07 0.0001722763
0.000479 148.3591 0.0003900293 5.115796e-07 0.0002353699
0.0004804 168.713 0.0003915308 7.838845e-07 0.000320634
0.0004818 187.9986 0.0003930323 1.196307e-06 0.0004355136
0.0004832 215.8555 0.0003945338 1.818379e-06 0.0005898306
0.0004846 244.0032 0.0003960353 2.75282e-06 0.0007965008
0.000486 271.9265 0.0003975368 4.150714e-06 0.001072454
0.0004874 300.1468 0.0003990383 6.233319e-06 0.001439807
0.0004888 341.2117 0.0004005398 9.32325e-06 0.001927363
0.0004902 366.9258 0.0004020413 1.388887e-05 0.002572504
0.0004916 420.4254 0.0004035428 2.060715e-05 0.003423592
0.000493 452.7823 0.0004050443 3.045233e-05 0.004542986
0.0004944 516.8033 0.0004065458 4.482028e-05 0.006010827
0.0004958 568.5671 0.0004080473 6.570225e-05 0.007929767
0.0004972 618.281 0.0004095488 9.592622e-05 0.01043086
0.0004986 673.9235 0.0004110503 0.0001394909 0.01368085
0.0005 738.8823 0.0004125518 0.0002020255 0.0178912
0.0005014 804.9224 0.0004140533 0.000291419 0.02332917
0.0005028 880.1362 0.0004155548 0.0004186789 0.03033141
0.0005042 955.8499 0.0004170563 0.0005990951 0.03932052
0.0005056 1033.635 0.0004185578 0.0008538116 0.05082522
0.000507 1119.134 0.0004200593 0.001211936 0.06550474
0.0005084 1222.991 0.0004215608 0.001713362 0.0841782
0.0005098 1304.544 0.0004230623 0.002412514 0.1078599
0.0005112 1391.061 0.0004245638 0.003383314 0.1378014
0.0005126 1488.203 0.0004260653 0.004725699 0.1755419
0.000514 1585.202 0.0004275668 0.006574178 0.2229673
0.0005154 1711.058 0.0004290683 0.00910895 0.2823808
0.0005168 1801.129 0.0004305698 0.01257033 0.3565845
0.0005182 1909.2 0.0004320713 0.01727733 0.4489761
0.0005196 2030.342 0.0004335728 0.02365147 0.5636603
0.000521 2125.77 0.0004350743 0.03224713 0.7055779
0.0005224 2247.34 0.0004365758 0.04379006 0.8806552
0.0005238 2345.982 0.0004380773 0.05922589 1.095974
0.0005252 2453.869 0.0004395788 0.07978094 1.359966
0.0005266 2569.123 0.0004410803 0.1070381 1.682633
0.000528 2674.694 0.0004425818 0.1430305 2.075792
0.0005294 2745.693 0.0004440833 0.1903579 2.553359
0.0005308 2886.669 0.0004455848 0.2523274 3.131651
0.0005322 2987.977 0.0004470863 0.3331268 3.82973
0.0005336 3068.048 0.0004485878 0.4380324 4.669779
0.000535 3142.262 0.0004500893 0.5736598 5.677511
0.0005364 3208.69 0.0004515908 0.7482626 6.882608
0.0005378 3275.475 0.0004530923 0.9720873 8.319199
0.0005392 3348.332 0.0004545938 1.25779 10.02636
0.0005406 3456.76 0.0004560953 1.620923 12.04866
0.000542 3476.331 0.0004575968 2.080502 14.43668
0.0005434 3527.045 0.0004590983 2.659655 17.24763
0.0005448 3561.687 0.0004605998 3.386368 20.54589
0.0005462 3575.264 0.0004621013 4.294321 24.40359
0.0005476 3592.044 0.0004636028 5.423833 28.90122
0.000549 3610.972 0.0004651043 6.82291 34.12808
0.0005504 3587.401 0.0004666058 8.548394 40.18287
0.0005518 3561.544 0.0004681073 10.66721 47.17409
0.0005532 3579.044 0.0004696088 13.25772 55.22039
0.0005546 3541.759 0.0004711103 16.41112 64.45088
0.000556 3493.904 0.0004726118 20.23295 75.00524
0.0005574 3436.474 0.0004741133 24.84459 87.03377
0.0005588 3399.188 0.0004756149 30.38476 100.6972
0.0005602 3328.832 0.0004771164 37.01104 116.1664
0.0005616 3278.183 0.0004786178 44.90124 133.6216
0.000563 3177.19 0.0004801193 54.25465 153.2522
0.0005644 3108.762 0.0004816208 65.29306 175.2547
0.0005658 3011.263 0.0004831224 78.26158 199.8326
0.0005672 2891.406 0.0004846239 93.42901 227.1938
0.0005686 2810.193 0.0004861254 111.0878 257.549
0.00057 2696.877 0.0004876269 131.5535 291.1097
0.0005714 2629.766 0.0004891283 155.1637 328.0854
0.0005728 2488.481 0.0004906299 182.276 368.6809
0.0005742 2400.767 0.0004921313 213.2653 413.0929
0.0005756 2278.625 0.0004936329 248.5206 461.5069
0.000577 2191.003 0.0004951344 288.4405 514.0935
0.0005784 2068.413 0.0004966359 333.4275 571.0043
0.0005798 1926.414 0.0004981374 383.8824 632.3683
0.0005812 1842.057 0.0004996388 440.1965 698.2874
0.0005826 1721.63 0.0005011404 502.7435 768.8325
0.000584 1643.273 0.0005026419 571.8707 844.0393
0.0005854 1536.266 0.0005041434 647.8891 923.9044
0.0005868 1444.846 0.0005056449 731.0635 1008.381
0.0005882 1321.704 0.0005071464 821.6011 1097.377
0.0005896 1244.562 0.0005086479 919.6413 1190.75
0.000591 1135.253 0.0005101494 1025.244 1288.304
0.0005924 1066.635 0.0005116509 1138.382 1389.792
0.0005938 967.5641 0.0005131524 1258.925 1494.909
0.0005952 898.9218 0.0005146539 1386.639 1603.293
0.0005966 839.5651 0.0005161554 1521.172 1714.527
0.000598 781.1369 0.0005176569 1662.054 1828.14
0.0005994 698.4233 0.0005191584 1808.686 1943.604
0.0006008 641.2361 0.0005206599 1960.346 2060.344
0.0006022 578.9241 0.0005221614 2116.186 2177.735
0.0006036 532.2817 0.0005236629 2275.236 2295.111
0.000605 474.0678 0.0005251644 2436.412 2411.769
0.0006064 437.0863 0.0005266659 2598.521 2526.976
0.0006078 388.4256 0.0005281674 2760.282 2639.976
0.0006092 344.2117 0.0005296689 2920.332 2749.998
0.0006106 313.4262 0.0005311704 3077.248 2856.262
0.000612 279.0693 0.0005326719 3229.567 2957.993
0.0006134 245.4981 0.0005341734 3375.806 3054.426
0.0006148 218.2841 0.0005356749 3514.49 3144.818
0.0006162 198.221 0.0005371764 3644.17 3228.456
0.0006176 174.2844 0.0005386779 3763.453 3304.666
0.000619 155.856 0.0005401794 3871.024 3372.824
0.0006204 134.2847 0.0005416809 3965.671 3432.363
0.0006218 128.8615 0.0005431824 4046.31 3482.781
0.0006232 107.4992 0.0005446839 4112 3523.648
0.0006246 93.07072 0.0005461854 4161.966 3554.613
0.000626 83.49937 0.0005476869 4195.613 3575.407
0.0006274 70.28518 0.0005491884 4212.539 3585.85
0.0006288 62.99952 0.0005506899 4212.539 3585.85
0.0006302 53.28531 0.0005521914 4195.613 3575.407
0.0006316 44.28722 0.0005536929 4161.966 3554.613
0.000633 38.14257 0.0005551944 4112 3523.648
0.0006344 33.99974 0.0005566959 4046.31 3482.781
0.0006358 29.92834 0.0005581974 3965.671 3432.363
0.0006372 23.07221 0.0005596989 3871.024 3372.824
0.0006386 21.49984 0.0005612004 3763.453 3304.666
0.00064 20.28556 0.000562702 3644.17 3228.456
0.0006414 15.42845 0.0005642034 3514.49 3144.818
0.0006428 15.07131 0.0005657049 3375.806 3054.426
0.0006442 11.92848 0.0005672064 3229.567 2957.993
0.0006456 9.357072 0.0005687079 3077.248 2856.262
0.000647 7.785655 0.0005702095 2920.332 2749.998
0.0006484 6.643083 0.0005717109 2760.282 2639.976
0.0006498 6.571379 0.0005732125 2598.521 2526.976
0.0006512 4.357291 0.0005747139 2436.412 2411.769
0.0006526 4.571394 0.0005762154 2275.236 2295.111
0.000654 4.214253 0.000577717 2116.186 2177.735
0.0006554 2.928549 0.0005792184 1960.346 2060.344
0.0006568 3.071405 0.00058072 1808.686 1943.604
0.0006582 1.571417 0.0005822214 1662.054 1828.14
0.0006596 1.571417 0.000583723 1521.172 1714.527
0.000661 1.357133 0.0005852245 1386.639 1603.293
0.0006624 1.357133 0.0005867259 1258.925 1494.909
0.0006638 0.928603 0.0005882275 1138.382 1389.792
0.0006652 0.8571363 0.0005897289 1025.244 1288.304
0.0006666 0.6428789 0.0005912305 919.6413 1190.75
0.000668 0.4285682 0.000592732 821.6011 1097.377
0.0006694 0.2857121 0.0005942335 731.0635 1008.381
0.0006708 0.4999962 0.000595735 647.8891 923.9044
0.0006722 0.3571401 0.0005972364 571.8707 844.0393
0.0006736 0.4285682 0.000598738 502.7435 768.8325
0.000675 0 0.0006002395 440.1965 698.2874
0.0006764 0.3571401 0.000601741 383.8824 632.3683
0.0006778 0.285724 0.0006032425 333.4275 571.0043
0.0006792 0 0.000604744 288.4405 514.0935
0.0006806 0.2142841 0.0006062455 248.5206 461.5069
0.000682 0.071431 0.000607747 213.2653 413.0929
0.0006834 0 0.0006092485 182.276 368.6809
0.0006848 0.1428561 0.00061075 155.1637 328.0854
0.0006862 0 0.0006122515 131.5535 291.1097
0.0006876 0 0.000613753 111.0878 257.549
0.000689 0 0.0006152545 93.42901 227.1938
0.0006904 0 0.000616756 78.26158 199.8326
0.0006918 0 0.0006182575 65.29306 175.2547
0.0006932 0 0.000619759 54.25465 153.2522
0.0006946 0.07142803 0.0006212605 44.90124 133.6216
0.000696 0 0.000622762 37.01104 116.1664
0.0006974 0 0.0006242635 30.38476 100.6972
0.0006988 0 0.000625765 24.84459 87.03377
0.0007002 0 0.0006272665 20.23295 75.00524
0.0007016 0 0.000628768 16.41112 64.45088
0.000703 0.07142803 0.0006302695 13.25772 55.22039
0.0007044 0.07142803 0.000631771 10.66721 47.17409
0.0007058 0 0.0006332725 8.548394 40.18287
0.0007072 0 0.000634774 6.82291 34.12808
0.0007086 0 0.0006362755 5.423833 28.90122
0.00071 0 0.000637777 4.294321 24.40359
0.0007114 0 0.0006392785 3.386368 20.54589
0.0007128 0 0.00064078 2.659655 17.24763
0.0007142 0 0.0006422815 2.080502 14.43668
0.0007156 0 0.000643783 1.620923 12.04866
0.000717 0.2142841 0.0006452845 1.25779 10.02636
0.0007184 0.07142803 0.000646786 0.9720874 8.3192
0.0007198 0 0.0006482875 0.7482627 6.882608
0.0007212 0 0.000649789 0.5736598 5.677512
0.0007226 0.07142803 0.0006512905 0.4380324 4.66978
0.000724 0.071431 0.000652792 0.3331269 3.829731
0.0007254 0.07142803 0.0006542935 0.2523276 3.131652
0.0007268 0.07142803 0.000655795 0.1903581 2.553361
0.0007282 0.428586 0.0006572965 0.1430308 2.075794
0.0007296 0.2857121 0.000658798 0.1070384 1.682635
0.000731 0.2857121 0.0006602996 0.07978139 1.35997
0.0007324 0.4285682 0.000661801 0.05922651 1.095979
0.0007338 0.4285682 0.0006633025 0.0437909 0.8806617
0.0007352 0.2142841 0.000664804 0.03224825 0.7055864
0.0007366 0.7142802 0.0006663055 0.02365298 0.5636714
0.000738 0.7142802 0.0006678071 0.01727936 0.4489906
0.0007394 0.857172 0.0006693085 0.01257306 0.3566034
0.0007408 0.7857083 0.0006708101 0.009112596 0.2824054
0.0007422 0.7857083 0.0006723115 0.006579046 0.2229993
0.0007436 1.071465 0.000673813 0.004732186 0.1755833
0.000745 1.214276 0.0006753146 0.003391939 0.137855
0.0007464 1.785701 0.000676816 0.002423962 0.1079291
0.0007478 1.785701 0.0006783176 0.001728523 0.08426745
0.0007492 2.142841 0.000679819 0.001231975 0.06561961
0.0007506 2.285697 0.0006813206 0.000880242 0.05097277
0.000752 2.499981 0.0006828221 0.0006338852 0.03950971
0.0007534 2.999977 0.0006843235 0.0004643786 0.03057355
0.0007548 3.928705 0.0006858251 0.0003513265 0.0236385
0.0007562 3.071405 0.0006873265 0.000280397 0.01828562
0.0007576 5.999954 0.0006888281 0.0002418072 0.01418285
0.000759 5.428756 0.0006903296 0.0002292295 0.01106858
0.0007604 5.999954 0.0006918311 0.0002390211 0.008738421
0.0007618 7.285659 0.0006933326 0.0002697053 0.007034322
0.0007632 8.857076 0.000694834 0.0003216476 0.005835999
0.0007646 10.64278 0.0006963356 0.0003968928 0.005054067
0.000766 11.78562 0.0006978371 0.0004991329 0.004624704
0.0007674 12.9999 0.0006993386 0.000633794 0.00450558
0.0007688 14.14275 0.0007008401 0.0008082314 0.004672868
0.0007702 18.07204 0.0007023416 0.001032034 0.005119166
0.0007716 18.28558 0.0007038431 0.001317444 0.005852247
0.000773 21.14358 0.0007053446 0.0016799 0.006894501
0.0007744 21.9284 0.0007068461 0.002138723 0.00828306
0.0007758 26.57123 0.0007083476 0.002717971 0.01007052
0.0007772 31.57119 0.0007098491 0.003447476 0.0123263
0.0007786 31.42833 0.0007113506 0.004364118 0.01513857
0.00078 40.14255 0.0007128521 0.005513358 0.01861684
0.0007814 44.49966 0.0007143536 0.006951094 0.02289522
0.0007828 49.71391 0.0007158551 0.00874588 0.02813644
0.0007842 55.07101 0.0007173566 0.01098159 0.03453657
0.0007856 62.28783 0.0007188581 0.0137606 0.0423308
0.000787 70.21375 0.0007203596 0.01720756 0.05180004
0.0007884 75.78829 0.0007218611 0.02147391 0.06327882
0.0007898 82.92794 0.0007233626 0.02674313 0.07716432
0.0007912 96.21355 0.0007248641 0.03323706 0.09392689
0.0007926 107.9992 0.0007263656 0.04122328 0.1141222
0.000794 116.2848 0.0007278671 0.05102368 0.1384049
0.0007954 123.7848 0.0007293686 0.06302463 0.1675451
0.0007968 141.9275 0.0007308701 0.07768878 0.2024457
0.0007982 153.9988 0.0007323716 0.09556866 0.2441638
0.0007996 171.7844 0.0007338731 0.1173227 0.2939335
0.000801 188.0778 0.0007353746 0.1437335 0.3531928
0.0008024 206.6413 0.0007368761 0.1757289 0.4236128
0.0008038 225.2219 0.0007383776 0.2144065 0.5071318
0.0008052 244.641 0.0007398791 0.2610609 0.6059921
0.0008066 271.2122 0.0007413806 0.317216 0.7227823
0.000808 289.9264 0.0007428821 0.3846605 0.8604831
0.0008094 320.9261 0.0007443836 0.4654891 1.022519
0.0008108 341.6403 0.0007458851 0.5621482 1.212816
0.0008122 365.9972 0.0007473866 0.6774877 1.435863
0.0008136 395.1399 0.0007488881 0.8148194 1.696778
0.000815 426.8716 0.0007503896 0.9779814 2.001389
0.0008164 474.2821 0.0007518911 1.171411 2.356309
0.0008178 519.496 0.0007533926 1.400223 2.769028
0.0008192 544.5185 0.0007548941 1.6703 3.248005
0.0008206 588.7098 0.0007563956 1.988387 3.802773
0.000822 630.9238 0.0007578972 2.362201 4.444045
0.0008234 671.8521 0.0007593986 2.800543 5.18383
0.0008248 733.7802 0.0007609001 3.313422 6.035557
0.0008262 776.9941 0.0007624016 3.912197 7.014202
0.0008276 822.7794 0.0007639031 4.609715 8.136423
0.000829 876.4933 0.0007654047 5.420466 9.420698
0.0008304 935.0317 0.0007669061 6.360754 10.88747
0.0008318 989.421 0.0007684077 7.448861 12.55929
0.0008332 1043.278 0.0007699091 8.705235 14.46098
0.0008346 1103.966 0.0007714106 10.15267 16.61975
0.000836 1171.991 0.0007729122 11.81652 19.06538
0.0008374 1246.062 0.0007744136 13.72487 21.83036
0.0008388 1282.919 0.0007759152 15.90876 24.95
0.0008402 1353.99 0.0007774166 18.40236 28.4626
0.0008416 1418.632 0.0007789182 21.24321 32.40955
0.000843 1509.56 0.0007804197 24.47237 36.83542
0.0008444 1574.417 0.0007819211 28.13464 41.78809
0.0008458 1643.984 0.0007834227 32.27869 47.31881
0.0008472 1684.059 0.0007849241 36.95727 53.48222
0.0008486 1782.844 0.0007864257 42.22729 60.33638
0.00085 1833.634 0.0007879272 48.14994 67.9428
0.0008514 1931.842 0.0007894287 54.79081 76.36634
0.0008528 1983.842 0.0007909302 62.21986 85.67513
0.0008542 2047.699 0.0007924316 70.51145 95.94048
0.0008556 2122.984 0.0007939332 79.74429 107.2367
0.000857 2182.555 0.0007954346 90.00132 119.6407
0.0008584 2235.554 0.0007969362 101.3696 133.2322
0.0008598 2307.982 0.0007984377 113.9398 148.0927
0.0008612 2371.081 0.0007999392 127.8064 164.3055
0.0008626 2413.91 0.0008014407 143.067 181.9555
0.000864 2494.267 0.0008029421 159.8215 201.1279
0.0008654 2512.228 0.0008044437 178.1725 221.9085
0.0008668 2609.909 0.0008059452 198.2236 244.3824
0.0008682 2652.694 0.0008074467 220.0793 268.6335
0.0008696 2695.265 0.0008089482 243.8443 294.7438
0.000871 2703.837 0.0008104497 269.6219 322.7926
0.0008724 2746.051 0.0008119512 297.5138 352.8553
0.0008738 2785.193 0.0008134527 327.6185 385.003
0.0008752 2819.836 0.0008149542 360.0303 419.301
0.0008766 2802.524 0.0008164557 394.838 455.808
0.000878 2853.121 0.0008179572 432.1239 494.5752
0.0008794 2880.621 0.0008194587 471.9619 535.645
0.0008808 2854.24 0.0008209602 514.4165 579.0499
0.0008822 2859.55 0.0008224617 559.5414 624.812
0.0008836 2865.764 0.0008239632 607.3777 672.941
0.000885 2835.264 0.0008254647 657.9529 723.434
0.0008864 2864.907 0.0008269662 711.2792 776.2742
0.0008878 2856.335 0.0008284677 767.3522 831.43
0.0008892 2801.836 0.0008299692 826.1497 888.8542
0.0008906 2791.764 0.0008314707 887.6301 948.4833
0.000892 2751.193 0.0008329722 951.732 1010.237
0.0008934001 2716.919 0.0008344737 1018.372 1074.016
0.0008947999 2699.194 0.0008359752 1087.447 1139.707
0.0008962 2658.123 0.0008374767 1158.827 1207.173
0.0008976 2623.409 0.0008389782 1232.363 1276.263
0.000899 2580.48 0.0008404797 1307.88 1346.807
0.0009004 2517.767 0.0008419812 1385.181 1418.615
0.0009018 2460.624 0.0008434827 1464.045 1491.483
0.0009032 2407.196 0.0008449842 1544.229 1565.187
0.0009046 2336.411 0.0008464857 1625.468 1639.489
0.000906 2289.34 0.0008479872 1707.475 1714.135
0.0009074 2226.983 0.0008494887 1789.945 1788.858
0.0009088001 2143.233 0.0008509902 1872.554 1863.378
0.0009101999 2091.698 0.0008524917 1954.962 1937.406
0.0009116 2020.342 0.0008539932 2036.816 2010.64
0.000913 1949.342 0.0008554947 2117.748 2082.776
0.0009144 1878.7 0.0008569962 2197.386 2153.5
0.0009158 1819.629 0.0008584977 2275.347 2222.5
0.0009172 1743.701 0.0008599992 2351.247 2289.458
0.0009186 1681.344 0.0008615007 2424.702 2354.063
0.00092 1601.488 0.0008630022 2495.328 2416.004
0.0009214 1527.345 0.0008645037 2562.75 2474.98
0.0009228 1493.989 0.0008660053 2626.602 2530.696
0.0009242001 1401.677 0.0008675067 2686.529 2582.87
0.0009255999 1330.061 0.0008690082 2742.195 2631.234
0.000927 1243.705 0.0008705097 2793.279 2675.535
0.0009284 1197.705 0.0008720112 2839.485 2715.54
0.0009298 1147.706 0.0008735128 2880.542 2751.035
0.0009312 1073.849 0.0008750142 2916.206 2781.828
0.0009326 1013.849 0.0008765158 2946.263 2807.751
0.000934 959.9927 0.0008780172 2970.532 2828.664
0.0009354 907.3502 0.0008795187 2988.865 2844.451
0.0009368 848.8507 0.0008810203 3001.149 2855.025
0.0009382 798.7796 0.0008825217 3007.31 2860.326
0.0009396001 740.4845 0.0008840233 3007.31 2860.326
0.0009409999 700.7804 0.0008855247 3001.149 2855.025
0.0009424 655.8522 0.0008870263 2988.865 2844.451
0.0009438 600.6383 0.0008885278 2970.532 2828.664
0.0009452 559.4957 0.0008900292 2946.263 2807.751
0.0009466 535.1388 0.0008915308 2916.206 2781.828
0.000948 492.282 0.0008930322 2880.542 2751.035
0.0009494 452.7108 0.0008945338 2839.485 2715.54
0.0009508 421.3539 0.0008960353 2793.279 2675.535
0.0009522 393.7113 0.0008975368 2742.195 2631.234
0.0009536 353.4973 0.0008990383 2686.529 2582.87
0.0009550001 329.882 0.0009005397 2626.602 2530.696
0.0009563999 297.2834 0.0009020413 2562.75 2474.98
0.0009578 281.355 0.0009035428 2495.328 2416.004
0.0009592 258.998 0.0009050443 2424.702 2354.063
0.0009606 235.2125 0.0009065458 2351.247 2289.458
0.000962 213.4984 0.0009080473 2275.347 2222.5
0.0009634 187.9986 0.0009095488 2197.386 2153.5
0.0009648 178.6415 0.0009110503 2117.748 2082.776
0.0009662 161.0702 0.0009125518 2036.816 2010.64
0.0009676 141.4275 0.0009140533 1954.962 1937.406
0.000969 130.999 0.0009155548 1872.554 1863.378
0.0009704001 125.3666 0.0009170563 1789.945 1788.858
0.0009717999 109.0706 0.0009185578 1707.475 1714.135
0.0009732 101.0707 0.0009200593 1625.468 1639.489
0.0009746 84.42793 0.0009215608 1544.229 1565.187
0.000976 80.2851 0.0009230623 1464.045 1491.483
0.0009774 73.78516 0.0009245638 1385.181 1418.615
0.0009788 68.99947 0.0009260653 1307.88 1346.807
0.0009802 56.85671 0.0009275668 1232.363 1276.263
0.0009816 48.71391 0.0009290683 1158.827 1207.173
0.000983 42.64253 0.0009305698 1087.447 1139.707
0.0009844 41.7854 0.0009320713 1018.372 1074.016
0.0009858001 37.0028 0.0009335728 951.732 1010.237
0.0009872 33.07118 0.0009350743 887.6301 948.4833
0.0009886 30.78548 0.0009365758 826.1497 888.8542
0.00099 27.71408 0.0009380773 767.3522 831.43
0.0009914 23.21411 0.0009395788 711.2792 776.2742
0.0009928 22.71411 0.0009410803 657.9529 723.434
0.0009942 18.28558 0.0009425818 607.3777 672.941
0.0009956 14.49989 0.0009440833 559.5414 624.812
0.000997 14.85703 0.0009455848 514.4165 579.0499
0.0009984 12.14277 0.0009470863 471.9619 535.645
0.0009998 11.42848 0.0009485878 432.1239 494.5752
0.0010012 9.786453 0.0009500893 394.8381 455.808
0.0010026 8.35708 0.0009515908 360.0303 419.301
0.001004 6.642807 0.0009530923 327.6185 385.003
0.0010054 7.285659 0.0009545938 297.5138 352.8553
0.0010068 5.214246 0.0009560953 269.6219 322.7926
0.0010082 4.499966 0.0009575968 243.8443 294.7438
0.0010096 2.857121 0.0009590983 220.0794 268.6335
0.001011 2.642837 0.0009605998 198.2236 244.3824
0.0010124 3.857114 0.0009621013 178.1726 221.9086
0.0010138 2.428553 0.0009636029 159.8217 201.128
0.0010152 2.857359 0.0009651043 143.0671 181.9556
0.0010166 1.857129 0.0009666058 127.8066 164.3056
0.001018 1.571417 0.0009681073 113.94 148.0928
0.0010194 1.642845 0.0009696088 101.3698 133.2323
0.0010208 1.42856 0.0009711104 90.00159 119.6409
0.0010222 1.714273 0.0009726118 79.74462 107.2369
0.0010236 0.9999924 0.0009741134 70.51186 95.94075
0.001025 1.285704 0.0009756148 62.22035 85.67545
0.0010264 1.357133 0.0009771164 54.7914 76.36673
0.0010278 0.6428522 0.0009786178 48.15066 67.94328
0.0010292 0.6428522 0.0009801193 42.22815 60.33696
0.0010306 0.7857736 0.0009816209 36.95831 53.48291
0.001032 0.7857083 0.0009831224 32.27994 47.31966
0.0010334 0.2857121 0.0009846239 28.13614 41.78911
0.0010348 0.6428522 0.0009861253 24.47417 36.83665
0.0010362 0.4285682 0.0009876268 21.24537 32.41103
0.0010376 0.9999924 0.0009891284 18.40495 28.4644
0.001039 0.5714242 0.0009906299 15.91186 24.95216
0.0010404 0.4999962 0.0009921314 13.72859 21.83295
0.0010418 0.8571363 0.0009936328 11.82096 19.06849
0.0010432 0.8571363 0.0009951344 10.15797 16.62348
0.0010446 1.285704 0.0009966359 8.711543 14.46544
0.001046 0.8572076 0.0009981374 7.45637 12.56463
0.0010474 1.07142 0.0009996389 6.369681 10.89385
0.0010488 1.214276 0.00100114 5.431067 9.428314
0.0010502 1.142848 0.001002642 4.622288 8.1455
0.0010516 2.285697 0.001004143 3.927093 7.025006
0.001053 1.857129 0.001005645 3.331047 6.048401
0.0010544 1.785701 0.001007146 2.821371 5.19908
0.0010558 2.357125 0.001008648 2.386787 4.46213
0.0010572 2.071413 0.001010149 2.017374 3.824194
0.0010586 3.071405 0.001011651 1.704434 3.273346
0.00106 3.357117 0.001013152 1.44037 2.79897
0.0010614 4.000302 0.001014654 1.218575 2.391643
0.0010628 5.07139 0.001016155 1.033323 2.043036
0.0010642 4.071398 0.001017657 0.8796784 1.745805
0.0010656 4.499966 0.001019158 0.7534103 1.493506
0.001067 5.999954 0.00102066 0.6509156 1.280508
0.0010684 6.785663 0.001022161 0.5691506 1.101913
0.0010698 6.428523 0.001023663 0.5055709 0.9534886
0.0010712 6.428523 0.001025164 0.4580772 0.8315991
0.0010726 8.285651 0.001026666 0.4249692 0.7331522
0.001074 9.642784 0.001028167 0.4049054 0.6555451
0.0010754 10.7142 0.001029669 0.3968682 0.5966192
0.0010768 12.92955 0.00103117 0.4001352 0.5546202
0.0010782 13.57133 0.001032672 0.4142553 0.5281634
0.0010796 14.85703 0.001034173 0.439029 0.5162041
0.001081 15.92845 0.001035675 0.4744938 0.5180125
0.0010824 20.21413 0.001037176 0.5209129 0.5331537
0.0010838 19.71414 0.001038678 0.5787681 0.5614716
0.0010852 23.85696 0.001040179 0.648756 0.6030765
0.0010866 23.85696 0.001041681 0.731787 0.658337
0.001088 28.35693 0.001043182 0.8289883 0.7278756
0.0010894 32.14261 0.001044684 0.9417084 0.812567
0.0010908 34.92831 0.001046185 1.071526 0.9135402
0.0010922 37.14566 0.001047687 1.220259 1.032184
0.0010936 38.21399 0.001049188 1.38998 1.170153
0.001095 46.6425 0.00105069 1.583027 1.329382
0.0010964 52.21389 0.001052191 1.802027 1.512097
0.0010978 55.42815 0.001053693 2.04991 1.720831
0.0010992 55.64243 0.001055194 2.329933 1.958444
0.0011006 64.71379 0.001056696 2.645705 2.228145
0.001102 71.8566 0.001058197 3.00121 2.533511
0.0011034 75.78514 0.001059699 3.400836 2.878518
0.0011048 82.42794 0.0010612 3.849403 3.267568
0.0011062 91.28502 0.001062702 4.352196 3.705515
0.0011076 94.29284 0.001064203 4.914995 4.197701
0.001109 106.4992 0.001065705 5.544111 4.74999
0.0011104 112.9991 0.001067206 6.246419 5.3688
0.0011118 121.7848 0.001068708 7.029398 6.061144
0.0011132 132.4276 0.001070209 7.901165 6.834666
0.0011146 147.4989 0.001071711 8.870514 7.697685
0.001116 149.856 0.001073212 9.946957 8.659229
0.0011174 162.9273 0.001074714 11.14076 9.729086
0.0011188 182.6415 0.001076215 12.46299 10.91784
0.0011202 195.7128 0.001077717 13.92554 12.23691
0.0011216 205.4984 0.001079218 15.54119 13.6986
0.001123 223.8026 0.00108072 17.32362 15.31615
0.0011244 238.5696 0.001082221 19.28745 17.10376
0.0011258 250.2838 0.001083723 21.44831 19.07662
0.0011272 272.7122 0.001085224 23.82283 21.25099
0.0011286 291.2121 0.001086726 26.42867 23.6442
0.00113 312.4262 0.001088227 29.2846 26.27468
0.0011314 331.6403 0.001089729 32.41045 29.16204
0.0011328 352.0688 0.00109123 35.82719 32.32703
0.0011342 380.9971 0.001092732 39.55689 35.79159
0.0011356 406.7826 0.001094233 43.62279 39.57888
0.001137 426.2825 0.001095735 48.04924 43.71329
0.0011384 461.892 0.001097236 52.86173 48.22039
0.0011398 481.8535 0.001098738 58.08689 53.12699
0.0011412 523.2817 0.001100239 63.75241 58.46111
0.0011426 543.6387 0.001101741 69.88709 64.25192
0.001144 566.9243 0.001103243 76.52074 70.52979
0.0011454 610.7811 0.001104744 83.68414 77.32613
0.0011468 625.2809 0.001106245 91.40899 84.67345
0.0011482 664.6378 0.001107747 99.72787 92.60522
0.0011496 715.066 0.001109248 108.6741 101.1559
0.001151 735.2087 0.00111075 118.2816 110.3606
0.0011524 785.7022 0.001112251 128.585 120.2552
0.0011538 822.9223 0.001113753 139.6192 130.8764
0.0011552 839.0651 0.001115254 151.4195 142.2611
0.0011566 895.7075 0.001116756 164.0213 154.4465
0.001158 919.6359 0.001118258 177.46 167.4701
0.0011594 986.7068 0.001119759 191.7709 181.3694
0.0011608 1004.421 0.00112126 206.9887 196.1814
0.0011622 1052.778 0.001122762 223.1477 211.9429
0.0011636 1104.634 0.001124264 240.2813 228.69
0.001165 1152.563 0.001125765 258.4219 246.458
0.0011664 1188.777 0.001127266 277.6006 265.2809
0.0011678 1243.665 0.001128768 297.8471 285.1913
0.0011692 1287.704 0.001130269 319.1892 306.2201
0.0011706 1322.276 0.001131771 341.6527 328.3965
0.001172 1377.347 0.001133273 365.261 351.7472
0.0011734 1418.775 0.001134774 390.035 376.2964
0.0011748 1474.489 0.001136275 415.9926 402.0654
0.0011762 1517.274 0.001137777 443.1487 429.0725
0.0011776 1561.774 0.001139279 471.5147 457.3323
0.001179 1595.345 0.00114078 501.0981 486.8559
0.0011804 1640.488 0.001142281 531.9025 517.65
0.0011818 1690.701 0.001143783 563.9274 549.7172
0.0011832 1748.775 0.001145285 597.1674 583.0552
0.0011846 1774.344 0.001146786 631.6127 617.657
0.001186 1840.486 0.001148288 667.2483 653.5101
0.0011874 1868.271 0.001149789 704.0538 690.5967
0.0011888 1893.628 0.00115129 742.0037 728.8934
0.0011902 1962.057 0.001152792 781.0666 768.3707
0.0011916 1998.199 0.001154294 821.2056 808.9932
0.001193 2006.77 0.001155795 862.3777 850.7192
0.0011944 2063.056 0.001157296 904.5342 893.5007
0.0011958 2089.77 0.001158798 947.6201 937.2832
0.0011972 2108.27 0.0011603 991.5745 982.0058
0.0011986 2132.732 0.001161801 1036.33 1027.601
0.0012 2189.555 0.001163303 1081.815 1073.995
0.0012014 2202.34 0.001164804 1127.949 1121.108
0.0012028 2217.483 0.001166306 1174.648 1168.853
0.0012042 2214.983 0.001167807 1221.822 1217.137
0.0012056 2275.125 0.001169309 1269.375 1265.862
0.001207 2278.983 0.00117081 1317.206 1314.923
0.0012084 2301.411 0.001172311 1365.209 1364.212
0.0012098 2292.054 0.001173813 1413.275 1413.614
0.0012112 2305.911 0.001175315 1461.288 1463.008
0.0012126 2333.125 0.001176816 1509.131 1512.273
0.001214 2319.818 0.001178318 1556.682 1561.28
0.0012154 2328.982 0.001179819 1603.816 1609.899
0.0012168 2322.125 0.001181321 1650.406 1657.997
0.0012182 2317.34 0.001182822 1696.326 1705.439
0.0012196 2321.125 0.001184324 1741.443 1752.089
0.001221 2317.554 0.001185825 1785.629 1797.807
0.0012224 2296.054 0.001187327 1828.753 1842.457
0.0012238 2279.483 0.001188828 1870.684 1885.902
0.0012252 2275.411 0.00119033 1911.296 1928.004
0.0012266 2269.054 0.001191831 1950.46 1968.63
0.001228 2262.483 0.001193333 1988.053 2007.648
0.0012294 2222.739 0.001194834 2023.955 2044.929
0.0012308 2188.055 0.001196336 2058.048 2080.35
0.0012322 2156.912 0.001197837 2090.219 2113.789
0.0012336 2127.055 0.001199339 2120.362 2145.133
0.001235 2084.913 0.00120084 2148.375 2174.273
0.0012364 2050.413 0.001202342 2174.162 2201.107
0.0012378 2066.127 0.001203843 2197.635 2225.542
0.0012392 2010.628 0.001205345 2218.713 2247.488
0.0012406 1953.699 0.001206846 2237.322 2266.869
0.001242 1930.771 0.001208348 2253.396 2283.614
0.0012434 1888.628 0.001209849 2266.88 2297.663
0.0012448 1868.498 0.001211351 2277.725 2308.964
0.0012462 1816.343 0.001212852 2285.893 2317.477
0.0012476 1776.058 0.001214354 2291.354 2323.169
0.001249 1727.058 0.001215855 2294.09 2326.02
0.0012504 1672.63 0.001217357 2294.09 2326.02
0.0012518 1632.988 0.001218858 2291.354 2323.169
0.0012532 1599.202 0.00122036 2285.893 2317.477
0.0012546 1551.703 0.001221861 2277.725 2308.964
0.001256 1493.917 0.001223363 2266.88 2297.663
0.0012574 1453.632 0.001224864 2253.396 2283.614
0.0012588 1411.989 0.001226366 2237.322 2266.869
0.0012602 1378.247 0.001227867 2218.713 2247.488
0.0012616 1320.276 0.001229369 2197.635 2225.542
0.001263 1276.776 0.00123087 2174.163 2201.107
0.0012644 1228.276 0.001232372 2148.375 2174.273
0.0012658 1197.777 0.001233873 2120.362 2145.133
0.0012672 1130.634 0.001235375 2090.219 2113.789
0.0012686 1088.706 0.001236876 2058.048 2080.35
0.00127 1044.921 0.001238378 2023.955 2044.929
0.0012714 1007.421 0.001239879 1988.053 2007.648
0.0012728 949.207 0.001241381 1950.46 1968.63
0.0012742 920.8502 0.001242882 1911.296 1928.004
0.0012756 876.1376 0.001244384 1870.685 1885.902
0.001277 850.3506 0.001245885 1828.753 1842.457
0.0012784 789.994 0.001247387 1785.629 1797.807
0.0012798 758.2085 0.001248888 1741.444 1752.089
0.0012812 721.9231 0.00125039 1696.326 1705.44
0.0012826 682.9948 0.001251891 1650.407 1657.997
0.001284 659.5664 0.001253393 1603.816 1609.899
0.0012854 623.3524 0.001254894 1556.682 1561.28
0.0012868 587.4955 0.001256396 1509.132 1512.273
0.0012882 560.9957 0.001257897 1461.289 1463.008
0.0012896 531.7545 0.001259399 1413.276 1413.614
0.001291 508.4247 0.0012609 1365.211 1364.213
0.0012924 481.2106 0.001262402 1317.207 1314.924
0.0012938 445.8538 0.001263903 1269.377 1265.862
0.0012952 420.6396 0.001265405 1221.824 1217.137
0.0012966 399.1398 0.001266906 1174.65 1168.853
0.001298 372.14 0.001268408 1127.952 1121.108
0.0012994 346.9259 0.001269909 1081.818 1073.996
0.0013008 322.7118 0.001271411 1036.334 1027.602
0.0013022 305.9977 0.001272912 991.5782 982.0067
0.0013036 287.7121 0.001274414 947.6245 937.2843
0.001305 265.5201 0.001275915 904.5392 893.502
0.0013064 248.4267 0.001277417 862.3835 850.7208
0.0013078 235.0696 0.001278918 821.2122 808.995
0.0013092 219.284 0.00128042 781.0742 768.3728
0.0013106 197.9271 0.001281921 742.0125 728.8958
0.001312 187.7129 0.001283423 704.0638 690.5995
0.0013134 174.8558 0.001284924 667.2598 653.5134
0.0013148 162.7845 0.001286426 631.6259 617.6608
0.0013162 152.0703 0.001287927 597.1826 583.0596
0.0013176 140.6418 0.001289429 563.9446 549.7223
0.001319 125.7133 0.00129093 531.9222 517.6559
0.0013204 120.652 0.001292432 501.1205 486.8627
0.0013218 110.4277 0.001293933 471.5403 457.3402
0.0013232 103.2849 0.001295435 443.178 429.0816
0.0013246 91.64216 0.001296936 416.0259 402.076
0.001326 89.07075 0.001298438 390.0729 376.3086
0.0013274 81.85652 0.001299939 365.3041 351.7613
0.0013288 69.49947 0.001301441 341.7017 328.4128
0.0013302 69.99947 0.001302942 319.2448 306.2388
0.0013316 60.6424 0.001304444 297.9102 285.2128
0.001333 55.92815 0.001305945 277.6721 265.3056
0.0013344 52.28532 0.001307447 258.5028 246.4864
0.0013358 48.1465 0.001308948 240.3729 228.7227
0.0013372 43.92824 0.00131045 223.2513 211.9803
0.0013386 40.07113 0.001311951 207.1058 196.2242
0.00134 36.78543 0.001313453 191.9032 181.4183
0.0013414 32.28547 0.001314954 177.6093 167.5261
0.0013428 30.42834 0.001316456 164.1896 154.5105
0.0013442 26.21409 0.001317957 151.6091 142.3341
0.0013456 27.07122 0.001319459 139.8326 130.9597
0.001347 25.85695 0.00132096 128.8251 120.3502
0.0013484 20.07128 0.001322462 118.5515 110.4686
0.0013498 20.28556 0.001323963 108.9772 101.2788
0.0013512 18.2871 0.001325465 100.0681 92.74493
0.0013526 18.357 0.001326966 91.7905 84.83209
0.001354 16.42845 0.001328468 84.11165 77.50613
0.0013554 14.21418 0.001329969 76.99944 70.73386
0.0013568 12.71419 0.001331471 70.42269 64.48309
0.0013582 11.57134 0.001332972 64.35122 58.72272
0.0013596 11.2142 0.001334474 58.75584 53.42282
0.001361 10.78563 0.001335975 53.60848 48.55462
0.0013624 10.21421 0.001337477 48.88218 44.09059
0.0013638 8.285651 0.001338978 44.55116 40.00444
0.0013652 9.642784 0.00134048 40.59084 36.27116
0.0013666 8.429208 0.001341981 36.97782 32.867
0.001368 8.214223 0.001343483 33.68996 29.76952
0.0013694 9.78564 0.001344984 30.70632 26.95751
0.0013708 9.07136 0.001346486 28.0072 24.41106
0.0013722 7.428515 0.001347987 25.57411 22.11149
0.0013736 8.999931 0.001349489 23.38975 20.04138
0.001375 8.857076 0.00135099 21.43805 18.18447
0.0013764 8.642792 0.001352492 19.70406 16.52572
0.0013778 10.42936 0.001353993 18.17403 15.05123
0.0013792 10.21421 0.001355495 16.83529 13.74821
0.0013806 10.42849 0.001356996 15.67629 12.60499
0.001382 12.07134 0.001358498 14.68656 11.61093
0.0013834 12.35705 0.001359999 13.85664 10.75642
0.0013848 13.64275 0.001361501 13.1781 10.03285
0.0013862 13.71418 0.001363002 12.6435 9.432583
0.0013876 16.28559 0.001364504 12.24633 8.948877
0.001389 15.85702 0.001366005 11.98101 8.575912
0.0013904 17.42844 0.001367507 11.84287 8.308722
0.0013918 17.14273 0.001369008 11.82809 8.143188
0.0013932 21.35876 0.00137051 11.93368 8.075992
0.0013946 22.64268 0.001372011 12.15748 8.104609
0.001396 23.21411 0.001373513 12.49809 8.227272
0.0013974 27.42836 0.001375014 12.9549 8.442952
0.0013988 28.07121 0.001376516 13.52801 8.751343
0.0014002 29.71406 0.001378017 14.21827 9.152835
0.0014016 31.99976 0.001379519 15.02719 9.648503
0.001403 35.14259 0.00138102 15.95699 10.24009
0.0014044 39.42827 0.001382522 17.01052 10.93001
0.0014058 39.85684 0.001384023 18.1913 11.72128
0.0014072 45.3568 0.001385525 19.50344 12.6176
0.0014086 44.57479 0.001387026 20.9517 13.62327
0.00141 47.92821 0.001388528 22.5414 14.7432
0.0014114 50.64247 0.001390029 24.27847 15.98293
0.0014128 59.92812 0.001391531 26.16939 17.34859
0.0014142 63.92809 0.001393032 28.2212 18.84692
0.0014156 66.07092 0.001394534 30.4415 20.48526
0.001417 72.99944 0.001396035 32.83839 22.27153
0.0014184 75.14229 0.001397537 35.42052 24.21425
0.0014198 84.42793 0.001399038 38.19702 26.32252
0.0014212 83.57079 0.00140054 41.17752 28.60602
0.0014226 88.49933 0.001402041 44.37212 31.07501
0.001424 102.222 0.001403543 47.7914 33.74033
0.0014254 102.2135 0.001405044 51.44637 36.61336
0.0014268 113.9277 0.001406546 55.34847 39.70606
0.0014282 122.7133 0.001408047 59.50955 43.03094
0.0014296 136.2847 0.001409549 63.94185 46.60104
0.001431 134.2133 0.00141105 68.65799 50.42993
0.0014324 143.4275 0.001412552 73.67091 54.53168
0.0014338 159.3559 0.001414053 78.99389 58.92088
0.0014352 164.1416 0.001415555 84.64048 63.61256
0.0014366 180.2843 0.001417056 90.62453 68.62225
0.001438 190.7843 0.001418558 96.96007 73.96586
0.0014394 199.7294 0.001420059 103.6613 79.65974
0.0014408 210.1413 0.001421561 110.7428 85.72057
0.0014422 224.6411 0.001423062 118.2189 92.16542
0.0014436 233.9268 0.001424564 126.1043 99.0116
0.001445 246.7124 0.001426065 134.4135 106.2767
0.0014464 261.498 0.001427567 143.1613 113.9785
0.0014478 281.6407 0.001429068 152.3622 122.1349
0.0014492 290.7121 0.00143057 162.0305 130.7641
0.0014506 305.7119 0.001432071 172.1805 139.884
0.001452 320.569 0.001433573 182.8262 149.5128
0.0014534 346.1402 0.001435074 193.9814 159.6684
0.0014548 357.4556 0.001436576 205.6594 170.3687
0.0014562 372.2829 0.001438077 217.873 181.6313
0.0014576 392.3542 0.001439579 230.6349 193.4734
0.001459 412.2112 0.00144108 243.9567 205.912
0.0014604 435.4967 0.001442582 257.8499 218.9635
0.0014618 451.068 0.001444083 272.3248 232.6436
0.0014632 472.425 0.001445585 287.3913 246.9677
0.0014646 502.0676 0.001447086 303.0582 261.9501
0.001466 526.1389 0.001448588 319.3336 277.6045
0.0014674 545.5673 0.001450089 336.2243 293.9434
0.0014688 578.567 0.001451591 353.7363 310.9785
0.0014702 591.1161 0.001453092 371.8743 328.7202
0.0014716 608.7097 0.001454594 390.6417 347.1776
0.001473 643.7808 0.001456095 410.0407 366.3585
0.0014744 675.7092 0.001457597 430.0721 386.2693
0.0014758 694.8519 0.001459098 450.7352 406.9148
0.0014772 730.7802 0.0014606 472.0278 428.2979
0.0014786 748.0657 0.001462101 493.9462 450.4202
0.00148 786.7083 0.001463603 516.4849 473.2809
0.0014814 824.2794 0.001465104 539.6368 496.8777
0.0014828 830.7079 0.001466606 563.3928 521.2058
0.0014842 875.209 0.001468107 587.7424 546.2586
0.0014856 889.3503 0.001469609 612.6728 572.0272
0.001487 930.5643 0.00147111 638.1696 598.5002
0.0014884 959.3499 0.001472612 664.2162 625.6641
0.0014898 983.4925 0.001474113 690.7943 653.5028
0.0014912 1026.206 0.001475615 717.8834 681.9978
0.0014926 1050.421 0.001477116 745.4612 711.128
0.001494 1101.635 0.001478618 773.503 740.8698
0.0014954 1104.849 0.001480119 801.9825 771.1969
0.0014968 1159.705 0.001481621 830.8711 802.0804
0.0014982 1199.991 0.001483122 860.1384 833.4891
0.0014996 1214.735 0.001484624 889.7518 865.3885
0.001501 1257.919 0.001486125 919.6771 897.7423
0.0015024 1271.133 0.001487627 949.8777 930.511
0.0015038 1304.919 0.001489128 980.3157 963.653
0.0015052 1350.347 0.00149063 1010.951 997.1238
0.0015066 1373.418 0.001492131 1041.742 1030.877
0.001508 1419.275 0.001493633 1072.645 1064.863
0.0015094 1450.56 0.001495134 1103.616 1099.031
0.0015108 1463.275 0.001496636 1134.608 1133.328
0.0015122 1498.131 0.001498137 1165.573 1167.698
0.0015136 1544.56 0.001499639 1196.462 1202.084
0.001515 1551.046 0.00150114 1227.225 1236.426
0.0015164 1606.345 0.001502642 1257.812 1270.664
0.0015178 1615.702 0.001504143 1288.169 1304.737
0.0015192 1631.416 0.001505645 1318.245 1338.579
0.0015206 1675.487 0.001507146 1347.985 1372.128
0.001522 1675.559 0.001508648 1377.336 1405.318
0.0015234 1691.773 0.001510149 1406.244 1438.083
0.0015248 1730.487 0.001511651 1434.655 1470.355
0.0015262 1754.201 0.001513152 1462.514 1502.07
0.0015276 1775.272 0.001514654 1489.767 1533.159
0.001529 1804.486 0.001516155 1516.362 1563.556
0.0015304 1804.422 0.001517657 1542.244 1593.196
0.0015318 1831.272 0.001519158 1567.362 1622.012
0.0015332 1867.129 0.00152066 1591.664 1649.94
0.0015346 1873.771 0.001522161 1615.1 1676.918
0.001536 1858.914 0.001523663 1637.62 1702.882
0.0015374 1865.486 0.001525164 1659.178 1727.773
0.0015388 1909.271 0.001526666 1679.727 1751.531
0.0015402 1913.771 0.001528167 1699.222 1774.102
0.0015416 1921.628 0.001529669 1717.622 1795.43
0.001543 1925.128 0.00153117 1734.886 1815.465
0.0015444 1918.914 0.001532672 1750.976 1834.156
0.0015458 1940.861 0.001534173 1765.857 1851.459
0.0015472 1936.842 0.001535675 1779.494 1867.331
0.0015486 1953.414 0.001537176 1791.857 1881.731
0.00155 1948.842 0.001538678 1802.919 1894.625
0.0015514 1928.057 0.001540179 1812.654 1905.98
0.0015528 1924.2 0.001541681 1821.04 1915.766
0.0015542 1938.842 0.001543182 1828.058 1923.96
0.0015556 1903.628 0.001544684 1833.693 1930.541
0.001557 1924.128 0.001546185 1837.929 1935.491
0.0015584 1910.7 0.001547687 1840.759 1938.798
0.0015598 1909.557 0.001549188 1842.176 1940.453
0.0015612 1882.142 0.00155069 1842.176 1940.453
0.0015626 1866.914 0.001552191 1840.759 1938.798
0.001564 1853.772 0.001553693 1837.929 1935.491
0.0015654 1868.771 0.001555194 1833.693 1930.541
0.0015668 1833.057 0.001556696 1828.058 1923.96
0.0015682 1811.843 0.001558197 1821.04 1915.766
0.0015696 1797.844 0.001559699 1812.654 1905.98
0.001571 1776.629 0.0015612 1802.919 1894.625
0.0015724 1758.772 0.001562702 1791.857 1881.731
0.0015738 1737.058 0.001564203 1779.494 1867.331
0.0015752 1701.058 0.001565705 1765.857 1851.459
0.0015766 1687.199 0.001567206 1750.976 1834.156
0.001578 1653.487 0.001568708 1734.886 1815.465
0.0015794 1639.202 0.001570209 1717.622 1795.43
0.0015808 1612.773 0.001571711 1699.222 1774.102
0.0015822 1598.559 0.001573212 1679.727 1751.531
0.0015836 1556.202 0.001574714 1659.178 1727.773
0.001585 1492.203 0.001576215 1637.62 1702.882
0.0015864 1485.989 0.001577717 1615.1 1676.918
0.0015878 1462.06 0.001579218 1591.664 1649.94
0.0015892 1443.846 0.00158072 1567.362 1622.012
0.0015906 1408.418 0.001582221 1542.244 1593.196
0.001592 1374.604 0.001583723 1516.362 1563.556
0.0015934 1329.847 0.001585224 1489.767 1533.159
0.0015948 1297.49 0.001586726 1462.514 1502.07
0.0015962 1284.347 0.001588227 1434.655 1470.355
0.0015976 1234.919 0.001589729 1406.244 1438.083
0.001599 1207.491 0.001591231 1377.336 1405.318
0.0016004 1172.348 0.001592732 1347.985 1372.128
0.0016018 1151.42 0.001594233 1318.244 1338.579
0.0016032 1130.42 0.001595735 1288.169 1304.737
0.0016046 1072.706 0.001597236 1257.812 1270.664
0.001606 1058.992 0.001598738 1227.225 1236.426
0.0016074 1024.935 0.001600239 1196.462 1202.084
0.0016088 1004.492 0.001601741 1165.573 1167.698
0.0016102 958.3499 0.001603242 1134.608 1133.328
0.0016116 923.1358 0.001604744 1103.616 1099.031
0.001613 905.4217 0.001606246 1072.645 1064.863
0.0016144 864.2791 0.001607747 1041.742 1030.877
0.0016158 825.9937 0.001609248 1010.951 997.1238
0.0016172 805.9938 0.00161075 980.3157 963.653
0.0016186 779.5655 0.001612252 949.8777 930.511
0.00162 755.5657 0.001613753 919.6771 897.7423
0.0016214 725.3405 0.001615254 889.7518 865.3885
0.0016228 681.8519 0.001616756 860.1384 833.4891
0.0016242 673.1378 0.001618257 830.8711 802.0804
0.0016256 651.2094 0.001619759 801.9824 771.1968
0.001627 623.7809 0.001621261 773.503 740.8698
0.0016284 597.2097 0.001622762 745.4611 711.128
0.0016298 566.9957 0.001624263 717.8834 681.9977
0.0016312 542.4244 0.001625765 690.7943 653.5027
0.0016326 515.6389 0.001627267 664.2161 625.6641
0.001634 487.4963 0.001628768 638.1695 598.5001
0.0016354 476.9249 0.001630269 612.6727 572.0271
0.0016368 447.7481 0.001631771 587.7422 546.2585
0.0016382 423.1396 0.001633273 563.3927 521.2057
0.0016396 415.1397 0.001634774 539.6366 496.8776
0.001641 393.3542 0.001636276 516.4847 473.2808
0.0016424 375.2114 0.001637777 493.946 450.42
0.0016438 355.8544 0.001639278 472.0275 428.2977
0.0016452 338.5688 0.00164078 450.7348 406.9145
0.0016466 313.4976 0.001642282 430.0716 386.269
0.001648 302.5691 0.001643783 410.0401 366.3581
0.0016494 304.5691 0.001645284 390.641 347.1771
0.0016508 274.5693 0.001646786 371.8734 328.7196
0.0016522 265.8058 0.001648288 353.7353 310.9778
0.0016536 248.2838 0.001649789 336.2231 293.9426
0.001655 232.284 0.001651291 319.3321 277.6035
0.0016564 218.1412 0.001652792 303.0564 261.9489
0.0016578 212.427 0.001654294 287.3891 246.9662
0.0016592 197.4271 0.001655795 272.3222 232.6418
0.0016606 187.07 0.001657297 257.8468 218.9613
0.001662 182.07 0.001658798 243.953 205.9094
0.0016634 161.9273 0.001660299 230.6304 193.4703
0.0016648 158.3559 0.001661801 217.8678 181.6276
0.0016662 146.2132 0.001663303 205.653 170.3643
0.0016676 142.5108 0.001664804 193.9739 159.6631
0.001669 130.6419 0.001666306 182.8173 149.5064
0.0016704 119.9991 0.001667807 172.1699 139.8764
0.0016718 113.3563 0.001669309 162.0179 130.755
0.0016732 109.4277 0.00167081 152.3473 122.1241
0.0016746 102.7135 0.001672312 143.1437 113.9656
0.001676 88.35647 0.001673813 134.3927 106.2614
0.0016774 86.42791 0.001675315 126.0797 98.99352
0.0016788 81.7851 0.001676816 118.1899 92.144
0.0016802 74.78515 0.001678318 110.7086 85.69524
0.0016816 71.71374 0.001679819 103.6212 79.62979
0.001683 68.00513 0.001681321 96.9129 73.93052
0.0016844 65.85664 0.001682822 90.56918 68.5806
0.0016858 57.21385 0.001684324 84.57562 63.56353
0.0016872 56.85671 0.001685825 78.91796 58.86323
0.0016886 48.07106 0.001687327 73.58214 54.46399
0.00169 44.71394 0.001688828 68.55433 50.35054
0.0016914 45.3568 0.00169033 63.82094 46.50804
0.0016928 40.64255 0.001691831 59.36869 42.92213
0.0016942 36.14258 0.001693333 55.18456 39.5789
0.0016956 34.64259 0.001694834 51.25587 36.46495
0.001697 32.64261 0.001696336 47.57026 33.56732
0.0016984 28.71646 0.001697837 44.11572 30.87358
0.0016998 27.64265 0.001699339 40.88058 28.37179
0.0017012 25.28552 0.00170084 37.85356 26.05048
0.0017026 23.14268 0.001702342 35.02372 23.89868
0.001704 21.9284 0.001703843 32.3805 21.90592
0.0017054 18.64272 0.001705345 29.91375 20.06219
0.0017068 19.35699 0.001706846 27.61367 18.35796
0.0017082 16.99987 0.001708348 25.47084 16.78417
0.0017096 16.14273 0.001709849 23.47622 15.3322
0.001711 14.21418 0.001711351 21.62116 13.99389
0.0017124 12.78562 0.001712852 19.89738 12.7615
0.0017138 12.85811 0.001714354 18.29694 11.62771
0.0017152 11.85705 0.001715855 16.8123 10.58562
0.0017166 11.2142 0.001717357 15.43624 9.628693
0.001718 7.785655 0.001718858 14.16191 8.7508
0.0017194 7.357087 0.00172036 12.9828 7.946164
0.0017208 7.285659 0.001721861 11.8927 7.209357
0.0017222 6.571379 0.001723363 10.88575 6.535289
0.0017236 8.142796 0.001724864 9.956402 5.919192
0.001725 6.285666 0.001726366 9.09939 5.356601
0.0017264 6.571379 0.001727867 8.309751 4.843346
0.0017278 4.642822 0.001729369 7.582801 4.375533
0.0017292 5.21468 0.00173087 6.914124 3.949532
0.0017306 4.642822 0.001732372 6.299566 3.561965
0.001732 4.35711 0.001733873 5.735218 3.20969
0.0017334 2.357125 0.001735375 5.217412 2.889786
0.0017348 1.857129 0.001736876 4.742707 2.599546
0.0017362 2.642837 0.001738378 4.307877 2.336462
0.0017376 2.499981 0.001739879 3.909905 2.098212
0.001739 2.285697 0.001741381 3.54597 1.882648
0.0017404 2.357125 0.001742882 3.213437 1.687789
0.0017418 1.499989 0.001744384 2.909848 1.511807
0.0017432 1.357133 0.001745885 2.632915 1.35302
0.0017446 1.285811 0.001747387 2.380506 1.209877
0.001746 1.571417 0.001748888 2.150639 1.080954
0.0017474 1.214276 0.00175039 1.941475 0.9649456
0.0017488 0.7142802 0.001751891 1.751305 0.860652
0.0017502 1.642845 0.001753393 1.578548 0.7669759
0.0017516 0.7857083 0.001754894 1.421738 0.6829125
0.001753 0.8571363 0.001756396 1.279521 0.6075441
0.0017544 1.285704 0.001757897 1.150644 0.5400323
0.0017558 0.9999924 0.001759399 1.033953 0.479613
0.0017572 0.4999962 0.0017609 0.9283808 0.4255901
0.0017586 0.5714718 0.001762402 0.8329473 0.37733
0.00176 0.7857083 0.001763903 0.7467492 0.334257
0.0017614 0.3571401 0.001765405 0.6689565 0.2958482
0.0017628 0.3571401 0.001766906 0.5988071 0.2616294
0.0017642 0.4285682 0.001768408 0.5356016 0.2311711
0.0017656 0.7142802 0.001769909 0.4786992 0.2040844
0.001767 0.1428561 0.001771411 0.4275131 0.1800178
0.0017684 0.07142803 0.001772912 0.3815066 0.1586537
0.0017698 0.2142841 0.001774414 0.3401893 0.1397058
0.0017712 0.2857121 0.001775915 0.3031133 0.1229158
0.0017726 0.07142803 0.001777417 0.2698705 0.1080515
0.001774 0 0.001778918 0.2400886 0.09490359
0.0017754 0.2142841 0.00178042 0.2134291 0.08328445
0.0017768 0 0.001781921 0.189584 0.0730255
0.0017782 0.07142803 0.001783423 0.1682734 0.06397561
0.0017796 0.1428561 0.001784924 0.1492435 0.05599943
0.001781 0.07142803 0.001786426 0.1322638 0.04897586
0.0017824 0.07142803 0.001787927 0.1171258 0.04279666
0.0017838 0.07142803 0.001789429 0.1036407 0.03736516
0.0017852 0.1428561 0.00179093 0.09163757 0.03259517
0.0017866 0.07142803 0.001792432 0.0809623 0.02840984
0.001788 0.07142803 0.001793933 0.07147563 0.0247408
0.0017894 0.1428679 0.001795435 0.06305204 0.02152722
0.0017908 0 0.001796936 0.0555784 0.01871507
0.0017922 0.07142803 0.001798438 0.04895296 0.0162564
0.0017936 0.07142803 0.001799939 0.04308417 0.01410868


==> FigTikz/data_txt/histogram_rin_rho0.1.txt <==
-3.84 1.203807e-05
-3.831693 0
-3.823386 0
-3.815079 0
-3.806772 0
-3.798465 0
-3.790158 0
-3.781851 0
-3.773544 0
-3.765237 0
-3.75693 0
-3.748623 0
-3.740316 0
-3.732009 0
-3.723702 0
-3.715395 1.203807e-05
-3.707088 2.407614e-05
-3.698781 2.407545e-05
-3.690474 1.203807e-05
-3.682167 0
-3.67386 1.203807e-05
-3.665553 3.611421e-05
-3.657246 3.611421e-05
-3.648939 2.407614e-05
-3.640632 1.203807e-05
-3.632325 9.630455e-05
-3.624018 0.0001444568
-3.615711 9.630455e-05
-3.607404 0.0001203807
-3.599097 0.0001324188
-3.59079 0.000168533
-3.582483 0.0002768676
-3.574176 0.0004454085
-3.565869 0.0003972563
-3.557562 0.0004935608
-3.549255 0.0006380177
-3.540948 0.0009389694
-3.532641 0.0007343222
-3.524334 0.001263997
-3.516027 0.00143253
-3.50772 0.001950167
-3.499413 0.001998262
-3.491106 0.002527995
-3.482799 0.0023715
-3.474492 0.003322507
-3.466185 0.004068867
-3.457878 0.005068027
-3.449571 0.00548936
-3.441264 0.006970042
-3.432957 0.008318306
-3.42465 0.00953415
-3.416343 0.01131578
-3.408036 0.01241125
-3.399729 0.01465033
-3.391422 0.01764781
-3.383115 0.02139103
-3.374808 0.023715
-3.366501 0.02686897
-3.358194 0.03208145
-3.349887 0.03719763
-3.34158 0.04192859
-3.333273 0.04880233
-3.324966 0.05419539
-3.316659 0.06121358
-3.308352 0.06879757
-3.300045 0.07737849
-3.291738 0.08833535
-3.283431 0.09848344
-3.275124 0.1109067
-3.266817 0.1228726
-3.25851 0.1337911
-3.250203 0.1530039
-3.241896 0.1705554
-3.233589 0.1849168
-3.225282 0.2035517
-3.216975 0.2245461
-3.208668 0.2445052
-3.200361 0.2641754
-3.192054 0.2883599
-3.183747 0.3062244
-3.17544 0.3351543
-3.167133 0.3577233
-3.158826 0.3846885
-3.150519 0.4089452
-3.142212 0.4370662
-3.133905 0.4652954
-3.125598 0.4836776
-3.117291 0.5100409
-3.108984 0.5344662
-3.100677 0.5573345
-3.09237 0.5836297
-3.084063 0.6032397
-3.075756 0.6257268
-3.067449 0.6410392
-3.059142 0.6606252
-3.050835 0.6754922
-3.042528 0.6864107
-3.034221 0.6962217
-3.025914 0.7037816
-3.017607 0.7118592
-3.0093 0.7027463
-3.000993 0.7099331
-2.992686 0.7137251
-2.984379 0.7035529
-2.976072 0.6975579
-2.967765 0.6918321
-2.959458 0.6779359
-2.951151 0.6649588
-2.942844 0.6461675
-2.934537 0.6291817
-2.92623 0.6046361
-2.917923 0.5902025
-2.909616 0.5669569
-2.901309 0.539775
-2.893002 0.5163822
-2.884695 0.4934164
-2.876388 0.4699782
-2.868081 0.4409906
-2.859774 0.4121353
-2.851467 0.394307
-2.84316 0.3680519
-2.834853 0.3421219
-2.826546 0.3159632
-2.818239 0.2928019
-2.809932 0.27005
-2.801625 0.2497538
-2.793318 0.228615
-2.785011 0.207741
-2.776704 0.1872522
-2.768397 0.1750094
-2.76009 0.1548938
-2.751783 0.1416238
-2.743476 0.126496
-2.735169 0.1159386
-2.726862 0.1014689
-2.718555 0.09032163
-2.710248 0.08077544
-2.701941 0.07174483
-2.693634 0.06282669
-2.685327 0.05438799
-2.67702 0.04821246
-2.668713 0.04165172
-2.660406 0.03698095
-2.652099 0.03191292
-2.643792 0.02714585
-2.635485 0.02526791
-2.627178 0.02000727
-2.618871 0.01752743
-2.610564 0.01487905
-2.602257 0.01371136
-2.59395 0.01214641
-2.585643 0.01006383
-2.577336 0.008884095
-2.569029 0.006958004
-2.560722 0.005970882
-2.552415 0.005224372
-2.544108 0.004333705
-2.535801 0.003755877
-2.527494 0.003069708
-2.519187 0.00243169
-2.51088 0.00199832
-2.502573 0.001769545
-2.494266 0.001649215
-2.485959 0.001143617
-2.477652 0.001131578
-2.469345 0.0006019035
-2.461038 0.00068617
-2.452731 0.0005778273
-2.444424 0.0004454085
-2.436117 0.0003129898
-2.42781 0.0002889137
-2.419503 0.0003370659
-2.411196 0.0001083426
-2.402889 0.0001083426
-2.394582 0.0001203807
-2.386275 0.0001926091
-2.377968 9.630455e-05
-2.369661 9.630455e-05
-2.361354 3.611421e-05
-2.353047 1.203772e-05
-2.34474 1.203807e-05
-2.336433 2.407614e-05
-2.328126 0
-2.319819 2.407614e-05
-2.311512 2.407614e-05
-2.303205 0
-2.294898 6.019034e-05
-2.286591 0
-2.278284 0
-2.269977 0
-2.26167 0
-2.253363 1.203807e-05
-2.245056 0
-2.236749 0
-2.228442 0
-2.220135 0
-2.211828 0
-2.203521 0
-2.195214 0
-2.186907 0
-2.1786 0
-2.170293 0
-2.161986 0
-2.153679 0
-2.145372 0
-2.137065 0
-2.128758 0
-2.120451 0
-2.112144 0
-2.103837 0
-2.09553 0
-2.087223 0
-2.078916 0
-2.070609 0
-2.062302 0
-2.053995 0
-2.045688 0
-2.037381 0
-2.029074 0
-2.020767 0
-2.01246 0
-2.004153 0
-1.995846 0
-1.987539 0
-1.979232 1.203807e-05
-1.970925 0
-1.962618 0
-1.954311 0
-1.946004 1.20379e-05
-1.937697 0
-1.92939 0
-1.921083 0
-1.912776 0
-1.904469 0
-1.896162 2.407579e-05
-1.887855 3.611421e-05
-1.879548 4.815228e-05
-1.871241 0
-1.862934 7.222842e-05
-1.854627 3.611421e-05
-1.84632 4.815159e-05
-1.838013 2.407614e-05
-1.829706 6.019034e-05
-1.821399 7.222842e-05
-1.813092 6.019034e-05
-1.804785 0.0001324188
-1.796478 0.0001324188
-1.788171 0.0001444568
-1.779864 0.0001564949
-1.771557 0.0002287167
-1.76325 0.000180571
-1.754943 9.630455e-05
-1.746636 0.0002407614
-1.738329 0.0003129898
-1.730022 0.0003370659
-1.721715 0.0004333705
-1.713408 0.0005176369
-1.705101 0.000698208
-1.696794 0.00105935
-1.688487 0.001023236
-1.68018 0.001263997
-1.671873 0.001215845
-1.663566 0.00132415
-1.655259 0.001637177
-1.646952 0.002130738
-1.638645 0.00243169
-1.630338 0.002503918
-1.622031 0.002792832
-1.613724 0.003274355
-1.605417 0.00392441
-1.59711 0.004008677
-1.588803 0.004911532
-1.580496 0.005260636
-1.572189 0.005946806
-1.563882 0.007114294
-1.555575 0.008462762
-1.547268 0.00935358
-1.538961 0.01040089
-1.530654 0.01090649
-1.522347 0.01262793
-1.51404 0.01434938
-1.505733 0.01557726
-1.497426 0.01845436
-1.489119 0.01918868
-1.480812 0.02266768
-1.472505 0.02475027
-1.464198 0.02781918
-1.455891 0.03072115
-1.447584 0.03433257
-1.439277 0.03637904
-1.43097 0.04092943
-1.422663 0.04522702
-1.414356 0.04997002
-1.406049 0.05615759
-1.397742 0.06005793
-1.389435 0.06613715
-1.381128 0.07354056
-1.372821 0.07977628
-1.364514 0.08330105
-1.356207 0.09215142
-1.3479 0.1007225
-1.339593 0.1095705
-1.331286 0.1188398
-1.322979 0.1262432
-1.314672 0.1352236
-1.306365 0.1463468
-1.298058 0.1576626
-1.289751 0.1692071
-1.281444 0.178356
-1.273137 0.1933314
-1.26483 0.2020773
-1.256523 0.2134229
-1.248216 0.2285307
-1.239909 0.2417846
-1.231602 0.2544246
-1.223295 0.2649699
-1.214988 0.2853985
-1.206681 0.2975329
-1.198374 0.3077532
-1.190067 0.3219822
-1.18176 0.33644
-1.173453 0.351307
-1.165146 0.3640071
-1.156839 0.3773465
-1.148532 0.3928985
-1.140225 0.4061404
-1.131918 0.4176367
-1.123611 0.4299878
-1.115304 0.4388478
-1.106997 0.4543889
-1.09869 0.4638629
-1.090383 0.473686
-1.082076 0.4838581
-1.073769 0.4908523
-1.065462 0.4972084
-1.057155 0.5071613
-1.048848 0.5154942
-1.040541 0.5156748
-1.032234 0.525245
-1.023927 0.5227892
-1.01562 0.5282786
-1.007313 0.5332383
-0.9990063 0.5231143
-0.9906993 0.5284592
-0.9823923 0.5210798
-0.9740853 0.5235236
-0.9657784 0.5155423
-0.9574714 0.5120487
-0.9491642 0.5067064
-0.9408572 0.5000253
-0.9325502 0.4850258
-0.9242432 0.4804755
-0.9159362 0.4738906
-0.9076293 0.4633212
-0.8993223 0.4527036
-0.8910153 0.4394256
-0.8827083 0.4317815
-0.8744013 0.4206703
-0.8660944 0.4037448
-0.8577874 0.3891555
-0.8494802 0.3744682
-0.8411732 0.3650304
-0.8328662 0.3499707
-0.8245592 0.3382457
-0.8162522 0.3187079
-0.8079453 0.3062003
-0.7996383 0.2908879
-0.7913313 0.2773812
-0.7830243 0.2669683
-0.7747173 0.2501149
-0.7664104 0.240653
-0.7581034 0.2241906
-0.7497962 0.2138322
-0.7414892 0.1994588
-0.7331822 0.1902135
-0.7248752 0.1784162
-0.7165682 0.1643196
-0.7082613 0.1529677
-0.6999543 0.1451791
-0.6916473 0.1308297
-0.6833403 0.1248829
-0.6750333 0.1155775
-0.6667264 0.1079815
-0.6584194 0.09911861
-0.6501122 0.09200696
-0.6418052 0.08432668
-0.6334982 0.07937903
-0.6251912 0.07041067
-0.6168842 0.06423514
-0.6085773 0.05883004
-0.6002703 0.05494175
-0.5919633 0.04869399
-0.5836563 0.04526314
-0.5753493 0.04082109
-0.5670424 0.03793196
-0.5587354 0.03374271
-0.5504284 0.03013042
-0.5421212 0.02708565
-0.5338142 0.02357054
-0.5255072 0.02199355
-0.5172002 0.01933314
-0.5088933 0.01832194
-0.5005863 0.01633566
-0.4922793 0.01426511
-0.4839723 0.0123631
-0.4756653 0.01068981
-0.4673584 0.01018421
-0.4590514 0.009209123
-0.4507444 0.007836558
-0.4424372 0.007150613
-0.4341302 0.005657892
-0.4258232 0.005597702
-0.4175162 0.00455039
-0.4092093 0.004117019
-0.4009023 0.003563268
-0.3925953 0.003021555
-0.3842883 0.002889137
-0.3759813 0.002564109
-0.3676744 0.002166852
-0.3593674 0.00180571
-0.3510604 0.001384338
-0.3427532 0.001179731
-0.3344462 0.001384378
-0.3261392 0.001035274
-0.3178322 0.0008426649
-0.3095253 0.0008426649
-0.3012183 0.0005537512
-0.2929113 0.0006259796
-0.2846043 0.0005537512
-0.2762973 0.000349104
-0.2679904 0.0003611421
-0.2596834 0.0003972563
-0.2513764 0.0001926036
-0.2430692 0.0002166852
-0.2347622 0.0002407614
-0.2264552 0.0001083426
-0.2181482 0.000180571
-0.2098413 0.0001444568
-0.2015343 7.222842e-05
-0.1932273 0.0001083426
-0.1849203 0.0001083426
-0.1766133 6.019034e-05
-0.1683064 3.611421e-05
-0.1599994 3.611421e-05
-0.1516924 4.815089e-05
-0.1433852 3.611421e-05
-0.1350782 4.815228e-05
-0.1267712 2.407614e-05
-0.1184642 3.611421e-05
-0.1101573 1.203807e-05
-0.1018503 4.815228e-05
-0.09354329 3.611421e-05
-0.08523631 2.407614e-05
-0.07692933 4.815228e-05
-0.06862235 4.815228e-05
-0.06031537 2.407614e-05
-0.05200839 1.203807e-05
-0.04370141 6.018862e-05
-0.03539419 3.611421e-05
-0.02708721 3.611421e-05
-0.01878023 0.0001083426
-0.01047325 0.0001083426
-0.002166271 8.426648e-05
0.006140709 0.0001083426
0.01444769 0.000180571
0.02275467 0.0001324188
0.03106165 8.426648e-05
0.03936863 0.000180571
0.04767561 0.0002166852
0.05598259 0.0002527922
0.06428981 0.0003972563
0.07259679 0.0002287233
0.08090377 0.0004092944
0.08921075 0.0005176369
0.09751773 0.0004333705
0.1058247 0.0003250279
0.1141317 0.0006500557
0.1224387 0.00068617
0.1307456 0.0006741319
0.1390526 0.0008908171
0.1473596 0.0009510075
0.1556666 0.000999131
0.1639738 0.001167693
0.1722808 0.001155655
0.1805878 0.001637177
0.1888947 0.001540873
0.1972017 0.001733482
0.2055087 0.002070548
0.2138157 0.002395576
0.2221227 0.002311309
0.2304296 0.002684489
0.2387366 0.003129898
0.2470436 0.003659573
0.2553506 0.004080906
0.2636576 0.004056829
0.2719646 0.004646695
0.2802715 0.005212484
0.2885785 0.005417131
0.2968855 0.006356101
0.3051925 0.006825193
0.3134999 0.008089582
0.3218069 0.009064666
0.3301139 0.00878779
0.3384209 0.01058146
0.3467278 0.01118337
0.3550348 0.01259182
0.3633418 0.01343448
0.3716488 0.01472256
0.3799558 0.01613101
0.3882627 0.017708
0.3965697 0.01954982
0.4048767 0.02091013
0.4131837 0.022451
0.4214907 0.02383538
0.4297976 0.02635133
0.4381046 0.028458
0.4464116 0.03113045
0.4547186 0.03256297
0.4630256 0.03676426
0.4713326 0.03961729
0.4796395 0.04178414
0.4879465 0.04574466
0.4962535 0.04970519
0.5045605 0.05045155
0.5128675 0.05656364
0.5211749 0.05910692
0.5294819 0.06364527
0.5377889 0.06781045
0.5460958 0.07281828
0.5544028 0.07836783
0.5627098 0.08353216
0.5710168 0.08728804
0.5793238 0.09254868
0.5876307 0.0982186
0.5959377 0.1058628
0.6042447 0.1111956
0.6125517 0.1182138
0.6208587 0.1229328
0.6291656 0.1295055
0.6374726 0.1377998
0.6457796 0.1435901
0.6540866 0.150837
0.6623936 0.1588544
0.6707006 0.1643437
0.6790075 0.1736853
0.6873145 0.1815822
0.6956215 0.1891421
0.7039285 0.2011441
0.7122355 0.2052132
0.7205429 0.2166491
0.7288499 0.2244016
0.7371569 0.2297706
0.7454638 0.2429042
0.7537708 0.2536662
0.7620778 0.2571813
0.7703848 0.2666432
0.7786918 0.2765506
0.7869987 0.2831354
0.7953057 0.2903221
0.8036127 0.2999405
0.8119197 0.3123398
0.8202267 0.3133389
0.8285336 0.3224517
0.8368406 0.3292653
0.8451476 0.339305
0.8534546 0.3466843
0.8617616 0.35605
0.8700686 0.3606967
0.8783755 0.3711096
0.8866825 0.3728912
0.8949895 0.3765628
0.9032965 0.3823291
0.9116035 0.3885786
0.9199109 0.395595
0.9282179 0.3974369
0.9365249 0.3990499
0.9448318 0.40667
0.9531388 0.4125807
0.9614458 0.4092823
0.9697528 0.4070793
0.9780598 0.411714
0.9863667 0.4120872
0.9946737 0.4107871
1.002981 0.4103296
1.011288 0.413592
1.019595 0.4093425
1.027902 0.4108232
1.036209 0.4087647
1.044516 0.4032151
1.052823 0.4046236
1.06113 0.3988694
1.069437 0.3977498
1.077744 0.3880953
1.086051 0.3838579
1.094357 0.3799696
1.102664 0.3776944
1.110971 0.3692557
1.119278 0.3593518
1.127586 0.3566639
1.135893 0.3505847
1.1442 0.3387994
1.152507 0.3325998
1.160814 0.3273512
1.169121 0.3153493
1.177428 0.3111841
1.185735 0.3022518
1.194042 0.2969671
1.202349 0.2850013
1.210656 0.2752986
1.218963 0.2670285
1.22727 0.2597334
1.235577 0.2514993
1.243884 0.2421578
1.252191 0.2335145
1.260498 0.2288798
1.268805 0.2205013
1.277112 0.2098958
1.285419 0.2005422
1.293725 0.1956307
1.302032 0.1856752
1.310339 0.1778865
1.318646 0.170365
1.326954 0.1594442
1.335261 0.15369
1.343568 0.1461542
1.351875 0.1402074
1.360182 0.1310223
1.368489 0.125533
1.376796 0.1194658
1.385103 0.1124837
1.39341 0.1055377
1.401717 0.09950668
1.410024 0.09485998
1.418331 0.09146525
1.426638 0.08431464
1.434945 0.07972813
1.443252 0.0738054
1.451559 0.06950781
1.459866 0.06500557
1.468173 0.06182752
1.47648 0.05702433
1.484787 0.05394259
1.493093 0.0488866
1.5014 0.04665956
1.509707 0.04236196
1.518014 0.04021919
1.526321 0.0366177
1.534629 0.03498263
1.542936 0.03287597
1.551243 0.03050447
1.55955 0.02791628
1.567857 0.02481046
1.576164 0.02308902
1.584471 0.0210907
1.592778 0.01976651
1.601085 0.01743112
1.609392 0.01602267
1.617699 0.01518
1.626006 0.0139762
1.634313 0.01295296
1.64262 0.011701
1.650927 0.01067777
1.659234 0.009461923
1.667541 0.008835942
1.675848 0.008089582
1.684155 0.006897814
1.692461 0.006645014
1.700768 0.005754197
1.709075 0.005694007
1.717382 0.004682809
1.725689 0.00468254
1.733997 0.003527154
1.742304 0.003479002
1.750611 0.003214164
1.758918 0.00305767
1.767225 0.002311309
1.775532 0.002696527
1.783839 0.001986281
1.792146 0.001986281
1.800453 0.001841825
1.80876 0.001697368
1.817067 0.001420492
1.825374 0.001227883
1.833681 0.001300111
1.841988 0.00111954
1.850295 0.0009991598
1.858602 0.0009389694
1.866909 0.0008065506
1.875216 0.000878779
1.883523 0.0007102461
1.891829 0.0008426649
1.900136 0.0007463603
1.908443 0.0005778273
1.91675 0.0008065506
1.925057 0.0008305791
1.933365 0.0007704364
1.941672 0.0006741319
1.949979 0.001011198
1.958286 0.001047312
1.966593 0.0008065506
1.9749 0.0009630455
1.983207 0.0009630455
1.991514 0.001227883
1.999821 0.00137234
2.008128 0.001528835
2.016435 0.00143253
2.024742 0.001637177
2.033049 0.00180571
2.041356 0.001480683
2.049663 0.002407614
2.05797 0.002564109
2.066277 0.002515957
2.074584 0.002359462
2.082891 0.002973403
2.091197 0.003105822
2.099504 0.003599383
2.107811 0.003984601
2.116118 0.004213324
2.124425 0.00443001
2.132732 0.005007549
2.14104 0.004947647
2.149347 0.005645854
2.157654 0.006560748
2.165961 0.006560748
2.174268 0.007511755
2.182575 0.007692326
2.190882 0.008703524
2.199189 0.0089804
2.207496 0.009943445
2.215803 0.01022032
2.22411 0.01179731
2.232417 0.01318169
2.240724 0.01373544
2.249031 0.01366321
2.257338 0.01550503
2.265645 0.0159384
2.273952 0.01781634
2.282259 0.01815341
2.290565 0.0201758
2.298872 0.02077771
2.307179 0.02154814
2.315486 0.02322144
2.323793 0.02534014
2.3321 0.02742115
2.340408 0.02887933
2.348715 0.030673
2.357022 0.0321898
2.365329 0.0352595
2.373636 0.03613828
2.381943 0.03865424
2.39025 0.0413628
2.398557 0.0441436
2.406864 0.04716516
2.415171 0.04804393
2.423478 0.05254617
2.431785 0.05415927
2.440092 0.05730121
2.448399 0.06022646
2.456706 0.06357304
2.465013 0.06902628
2.47332 0.07019398
2.481627 0.07618894
2.489933 0.07787427
2.49824 0.08238854
2.506547 0.0861685
2.514854 0.08928636
2.523161 0.09437846
2.531468 0.09750276
2.539776 0.1013846
2.548083 0.1091973
2.55639 0.1131578
2.564697 0.1153729
2.573004 0.1206455
2.581311 0.126159
2.589618 0.1297704
2.597925 0.1357052
2.606232 0.1414112
2.614539 0.1462866
2.622846 0.1518482
2.631153 0.1572894
2.63946 0.1608166
2.647767 0.1658605
2.656074 0.1737816
2.664381 0.1782236
2.672688 0.1898163
2.680995 0.192886
2.689301 0.1949084
2.697608 0.2033591
2.705915 0.2118339
2.714222 0.2146749
2.722529 0.2161917
2.730836 0.2242692
2.739143 0.2328149
2.747451 0.238438
2.755758 0.2441441
2.764065 0.2441441
2.772372 0.2517642
2.780679 0.25676
2.788986 0.2677868
2.797293 0.2698935
2.8056 0.2748291
2.813907 0.276069
2.822214 0.2846522
2.830521 0.2921519
2.838828 0.2922723
2.847135 0.2977616
2.855442 0.3058994
2.863749 0.3077532
2.872056 0.3094024
2.880363 0.3120267
2.888669 0.3191412
2.896976 0.3237639
2.905283 0.3191172
2.91359 0.3247751
2.921897 0.3262437
2.930204 0.3278448
2.938511 0.3255148
2.946819 0.3382095
2.955126 0.334863
2.963433 0.3389318
2.97174 0.3383901
2.980047 0.335838
2.988354 0.340232
2.996661 0.3359825
3.004968 0.3378845
3.013275 0.3375234
3.021582 0.3362474
3.029889 0.3371141
3.038196 0.3318294
3.046503 0.3307098
3.05481 0.3310228
3.063117 0.3291088
3.071424 0.3242334
3.079731 0.3231379
3.088037 0.3210794
3.096344 0.318744
3.104651 0.3144705
3.112958 0.3116776
3.121265 0.3093663
3.129572 0.3046835
3.137879 0.3009156
3.146186 0.2946991
3.154494 0.2922121
3.162801 0.2876858
3.171108 0.2837975
3.179415 0.2800777
3.187722 0.2705917
3.196029 0.2657644
3.204336 0.2651626
3.212643 0.2589148
3.22095 0.2521494
3.229257 0.246335
3.237564 0.2422059
3.245871 0.2357295
3.254178 0.2300836
3.262485 0.2238238
3.270792 0.2205133
3.279099 0.213772
3.287405 0.2092096
3.295712 0.1996393
3.304019 0.1991337
3.312326 0.18972
3.320633 0.1859521
3.32894 0.1787292
3.337247 0.1752261
3.345554 0.1683909
3.353862 0.1624417
3.362169 0.1555559
3.370476 0.1472135
3.378783 0.1453958
3.38709 0.1423742
3.395397 0.1338633
3.403704 0.1319734
3.412011 0.1269775
3.420318 0.1202362
3.428625 0.1149876
3.436932 0.1110151
3.445239 0.106248
3.453546 0.1025764
3.461853 0.09435438
3.47016 0.0934756
3.478467 0.08867241
3.486773 0.08482023
3.49508 0.08112454
3.503387 0.07706772
3.511694 0.07268586
3.520001 0.06962819
3.528308 0.06521022
3.536615 0.06358508
3.544922 0.05880259
3.55323 0.05598906
3.561537 0.05390647
3.569844 0.04886252
3.578151 0.04873011
3.586458 0.0449983
3.594765 0.04408341
3.603072 0.04112205
3.611379 0.03805234
3.619686 0.0361744
3.627993 0.03422423
3.6363 0.03308062
3.644607 0.02934881
3.652914 0.0293127
3.661221 0.02688101
3.669528 0.02489473
3.677835 0.02453358
3.686141 0.02160833
3.694448 0.02074159
3.702755 0.01917664
3.711062 0.01844232
3.719369 0.01684126
3.727676 0.01554115
3.735983 0.01545688
3.74429 0.01367525
3.752597 0.01345779
3.760905 0.01183342
3.769212 0.01082222
3.777519 0.009630456
3.785826 0.009425808
3.794133 0.009028552
3.80244 0.008450724
3.810747 0.00760806
3.819054 0.007222841
3.827361 0.006524634
3.835668 0.005525474
3.843975 0.00560974
3.852282 0.005248598
3.860589 0.004405933
3.868896 0.00455039
3.877203 0.004008677
3.885509 0.003719763
3.893816 0.00305767
3.902123 0.002973403
3.91043 0.002901175
3.918737 0.002636337
3.927044 0.002395576
3.935351 0.001962205
3.943658 0.001902015
3.951965 0.001733382
3.960273 0.00205851
3.96858 0.001420492
3.976887 0.001516797
3.985194 0.001203807
3.993501 0.001227883
4.001808 0.001167693
4.010115 0.000878779
4.018422 0.0009991598
4.026729 0.0007945126
4.035036 0.0007222841
4.043343 0.0004935608
4.05165 0.0007463603
4.059957 0.0005778273
4.068264 0.0004815228
4.076571 0.0004574466
4.084877 0.0004694847
4.093184 0.0003129898
4.101491 0.0003611421
4.109798 0.0003370659
4.118105 0.0001926091
4.126412 0.000168533
4.134719 0.0002648375
4.143026 0.0001324188
4.151333 0.0001444568
4.15964 0.0001685233
4.167948 0.0001324264
4.176254 0.0001324112
4.184562 0.0001203876
4.192868 6.018689e-05
4.201176 0.0001083488
4.209482 7.222427e-05
4.21779 7.223256e-05
4.226096 7.222427e-05
4.234404 6.01938e-05
4.24271 8.426164e-05
4.251018 2.407752e-05
4.259324 3.611213e-05
4.267632 6.018689e-05
4.275939 2.407752e-05
4.284245 2.407476e-05
4.292553 1.203876e-05
4.300859 1.203738e-05
4.309167 0
4.317473 1.203738e-05
4.325781 0
4.334087 2.407476e-05
4.342395 1.203876e-05
4.350701 1.203738e-05
4.359009 1.203876e-05
4.367315 0
4.375623 0
4.383929 2.407476e-05
4.392237 1.203876e-05
4.400543 0
4.408851 1.203876e-05
4.417157 0
4.425465 0
4.433771 0
4.442079 0
4.450385 0
4.458693 1.203738e-05


==> FigTikz/data_txt/histogram_thn_rho0.1.txt <==
-3.468 2.884765e-05
-3.461067 0
-3.454134 0
-3.447201 1.442382e-05
-3.440268 1.442333e-05
-3.433335 2.884765e-05
-3.426402 5.76953e-05
-3.419469 0.0001009668
-3.412536 8.654295e-05
-3.405603 0.0002596288
-3.39867 0.0002307812
-3.391737 0.0002163574
-3.384804 0.0004759862
-3.377871 0.0005913565
-3.370938 0.0007788865
-3.364005 0.0008510057
-3.357072 0.001052939
-3.350139 0.001341416
-3.343206 0.002235693
-3.336273 0.002812646
-3.32934 0.003447294
-3.322407 0.004038671
-3.315474 0.005120282
-3.308541 0.006678231
-3.301608 0.008611023
-3.294675 0.01130828
-3.287742 0.0138036
-3.280809 0.01639989
-3.273876 0.0196164
-3.266943 0.02499649
-3.26001 0.02933806
-3.253077 0.03513523
-3.246144 0.04448308
-3.239211 0.05094495
-3.232278 0.06073873
-3.225345 0.07230663
-3.218412 0.08632659
-3.211479 0.1016303
-3.204546 0.1163282
-3.197613 0.1361321
-3.19068 0.1528152
-3.183747 0.1808315
-3.176814 0.2026547
-3.169881 0.2321659
-3.162948 0.268788
-3.156015 0.2911016
-3.149082 0.3309835
-3.142149 0.3636102
-3.135216 0.4047902
-3.128283 0.4440799
-3.12135 0.4895734
-3.114417 0.5294698
-3.107484 0.583862
-3.100551 0.6207438
-3.093618 0.6643325
-3.086685 0.7091618
-3.079752 0.7641598
-3.072819 0.798301
-3.065886 0.8397551
-3.058953 0.8764506
-3.05202 0.9096505
-3.045087 0.9512368
-3.038154 0.976868
-3.031221 0.9960084
-3.024288 1.011269
-3.017355 1.028808
-3.010422 1.029919
-3.003489 1.037066
-2.996556 1.038436
-2.989623 1.026869
-2.98269 1.011081
-2.975757 0.9933111
-2.968824 0.9704638
-2.961891 0.9425393
-2.954958 0.9120617
-2.948025 0.8782378
-2.941092 0.8452215
-2.934159 0.7961215
-2.927226 0.7557103
-2.920293 0.7181045
-2.91336 0.6666259
-2.906427 0.618609
-2.899494 0.5800397
-2.892561 0.534547
-2.885628 0.4854194
-2.878695 0.4459982
-2.871762 0.4075592
-2.864829 0.3625304
-2.857896 0.3293104
-2.850963 0.2925152
-2.84403 0.2631482
-2.837097 0.2316178
-2.830164 0.2036067
-2.823231 0.1733167
-2.816298 0.1567095
-2.809365 0.1326893
-2.802432 0.1147953
-2.795499 0.100837
-2.788566 0.08576407
-2.781633 0.07152775
-2.7747 0.06189263
-2.767767 0.04990643
-2.760834 0.04415133
-2.753901 0.03595736
-2.746968 0.02941119
-2.740035 0.02300521
-2.733102 0.02002027
-2.726169 0.01632777
-2.719236 0.01339973
-2.712303 0.01060151
-2.70537 0.009072586
-2.698437 0.006418602
-2.691504 0.005178153
-2.684571 0.00441369
-2.677638 0.003490446
-2.670705 0.002394355
-2.663772 0.001831826
-2.656839 0.001572197
-2.649906 0.001413535
-2.642973 0.001052939
-2.63604 0.0006346483
-2.629107 0.0005625291
-2.622174 0.0003461718
-2.615241 0.0003750066
-2.608308 0.0001730859
-2.601375 0.0002596288
-2.594442 0.0001730859
-2.587509 0.0001153906
-2.580576 1.442382e-05
-2.573643 4.327147e-05
-2.56671 7.211912e-05
-2.559777 7.211912e-05
-2.552844 1.442333e-05
-2.545911 0
-2.538978 1.442382e-05
-2.532045 0
-2.525112 0
-2.518179 0
-2.511246 0
-2.504313 0
-2.49738 0
-2.490447 0
-2.483514 0
-2.476581 0
-2.469648 0
-2.462715 0
-2.455782 0
-2.448849 0
-2.441916 0
-2.434983 0
-2.42805 0
-2.421117 0
-2.414184 0
-2.407251 0
-2.400318 0
-2.393385 0
-2.386452 0
-2.379519 0
-2.372586 0
-2.365653 0
-2.35872 0
-2.351787 0
-2.344854 0
-2.337921 0
-2.330988 0
-2.324055 0
-2.317122 0
-2.310189 0
-2.303256 0
-2.296323 0
-2.28939 0
-2.282457 0
-2.275524 0
-2.268591 0
-2.261658 0
-2.254725 0
-2.247792 0
-2.240859 0
-2.233926 0
-2.226993 0
-2.22006 0
-2.213127 0
-2.206194 0
-2.199261 0
-2.192328 0
-2.185395 0
-2.178462 0
-2.171529 0
-2.164596 0
-2.157663 0
-2.15073 0
-2.143797 0
-2.136864 0
-2.129931 0
-2.122998 0
-2.116065 0
-2.109132 0
-2.102199 0
-2.095266 0
-2.088333 0
-2.0814 0
-2.074467 0
-2.067534 0
-2.060601 0
-2.053668 0
-2.046735 0
-2.039802 0
-2.032869 0
-2.025936 0
-2.019003 0
-2.01207 0
-2.005137 0
-1.998204 0
-1.991271 0
-1.984338 0
-1.977405 0
-1.970472 0
-1.963539 0
-1.956606 0
-1.949673 0
-1.94274 0
-1.935807 0
-1.928874 0
-1.921941 0
-1.915008 0
-1.908075 0
-1.901142 0
-1.894209 0
-1.887276 0
-1.880343 0
-1.87341 0
-1.866477 0
-1.859544 0
-1.852611 0
-1.845678 0
-1.838745 0
-1.831812 0
-1.824879 0
-1.817946 0
-1.811013 0
-1.80408 0
-1.797147 0
-1.790214 0
-1.783281 0
-1.776348 0
-1.769415 0
-1.762482 0
-1.755549 0
-1.748616 0
-1.741683 0
-1.73475 0
-1.727817 0
-1.720884 0
-1.713951 0
-1.707018 0
-1.700085 0
-1.693152 0
-1.686219 0
-1.679286 0
-1.672353 0
-1.66542 0
-1.658487 0
-1.651554 0
-1.644621 0
-1.637688 0
-1.630755 0
-1.623822 0
-1.616889 0
-1.609956 0
-1.603023 0
-1.59609 0
-1.589157 0
-1.582224 0
-1.575291 0
-1.568358 0
-1.561425 0
-1.554492 0
-1.547559 0
-1.540626 0
-1.533693 0
-1.52676 0
-1.519827 0
-1.512894 0
-1.505961 0
-1.499028 0
-1.492095 0
-1.485162 0
-1.478229 0
-1.471296 0
-1.464363 2.884765e-05
-1.45743 0
-1.450497 1.442382e-05
-1.443564 4.327147e-05
-1.436631 4.327147e-05
-1.429698 1.442382e-05
-1.422765 1.442382e-05
-1.415832 8.654295e-05
-1.408899 0.0001442333
-1.401966 0.0002307812
-1.395033 0.0002163574
-1.3881 0.0002884765
-1.381167 0.0005192577
-1.374234 0.0005481053
-1.367301 0.0007067674
-1.360368 0.001067363
-1.353435 0.001384687
-1.346502 0.002004843
-1.339569 0.002437626
-1.332636 0.002971308
-1.325703 0.003851161
-1.31877 0.00546663
-1.311837 0.006231092
-1.304904 0.007327303
-1.297971 0.009764929
-1.291038 0.01184196
-1.284105 0.01461083
-1.277172 0.01836153
-1.270239 0.02152035
-1.263306 0.02674177
-1.256373 0.03243918
-1.24944 0.03910299
-1.242507 0.04934391
-1.235574 0.05635388
-1.228641 0.06802276
-1.221708 0.07928504
-1.214775 0.09451932
-1.207842 0.1057266
-1.200909 0.1237997
-1.193976 0.1466903
-1.187043 0.1680231
-1.18011 0.1910868
-1.173177 0.2188383
-1.166244 0.2476715
-1.159311 0.2789328
-1.152378 0.3094199
-1.145445 0.346893
-1.138512 0.3847699
-1.131579 0.4274789
-1.124646 0.4697407
-1.117713 0.5116275
-1.11078 0.5545816
-1.103847 0.6052093
-1.096914 0.6452565
-1.089981 0.6904541
-1.083048 0.7359468
-1.076115 0.7792327
-1.069182 0.8222589
-1.062249 0.8549145
-1.055316 0.8991812
-1.048383 0.9294857
-1.04145 0.9582036
-1.034517 0.9864454
-1.027584 1.004369
-1.020651 1.023991
-1.013718 1.030553
-1.006785 1.035241
-0.9998519 1.034145
-0.992919 1.03126
-0.985986 1.019678
-0.979053 1.005932
-0.97212 0.9800268
-0.9651871 0.9666659
-0.9582539 0.9357457
-0.9513209 0.8994697
-0.9443879 0.8536741
-0.9374549 0.8194031
-0.930522 0.7786413
-0.923589 0.7320235
-0.916656 0.6920695
-0.909723 0.6413265
-0.9027901 0.600573
-0.8958569 0.5507882
-0.8889239 0.5136757
-0.8819909 0.4687022
-0.8750579 0.4249403
-0.868125 0.3832987
-0.861192 0.347845
-0.854259 0.3104872
-0.847326 0.2751921
-0.8403931 0.2463649
-0.8334599 0.2152467
-0.8265269 0.1901637
-0.8195939 0.1653259
-0.8126609 0.1454643
-0.805728 0.124117
-0.798795 0.1077027
-0.791862 0.09498089
-0.784929 0.07956181
-0.7779961 0.06556845
-0.7710629 0.05537306
-0.7641299 0.04690628
-0.7571969 0.03998284
-0.7502639 0.03356424
-0.743331 0.02707352
-0.736398 0.02107321
-0.729465 0.01804421
-0.722532 0.01485654
-0.7155991 0.01127904
-0.7086658 0.009043738
-0.7017329 0.008062918
-0.6947999 0.00607243
-0.6878669 0.0049041
-0.680934 0.004139638
-0.674001 0.003014579
-0.667068 0.002163574
-0.660135 0.001802978
-0.6532021 0.001240406
-0.6462688 0.0009375486
-0.6393359 0.0006202245
-0.6324029 0.0005913768
-0.6254699 0.00049041
-0.6185369 0.0003029003
-0.611604 0.0001875097
-0.604671 0.0002596288
-0.597738 0.0001298144
-0.5908051 0.00012981
-0.5838718 8.654295e-05
-0.5769389 5.76953e-05
-0.5700059 4.327147e-05
-0.5630729 2.884765e-05
-0.5561399 5.76953e-05
-0.549207 2.884765e-05
-0.542274 2.884765e-05
-0.535341 0
-0.5284081 1.442382e-05
-0.5214751 0
-0.5145419 0
-0.5076089 0
-0.5006759 0
-0.4937429 0
-0.48681 0
-0.479877 0
-0.472944 0
-0.466011 0
-0.4590781 0
-0.4521449 0
-0.4452119 0
-0.4382789 0
-0.4313459 0
-0.424413 0
-0.41748 0
-0.410547 0
-0.403614 0
-0.3966811 0
-0.3897479 0
-0.3828149 0
-0.3758819 0
-0.3689489 0
-0.362016 0
-0.355083 0
-0.34815 0
-0.341217 0
-0.3342841 0
-0.3273509 0
-0.3204179 0
-0.3134849 0
-0.3065519 0
-0.299619 0
-0.292686 0
-0.285753 0
-0.27882 0
-0.2718871 0
-0.2649539 0
-0.2580209 0
-0.2510879 0
-0.2441549 0
-0.237222 0
-0.230289 0
-0.223356 0
-0.216423 0
-0.2094901 0
-0.2025568 0
-0.1956239 0
-0.1886909 0
-0.1817579 0
-0.174825 0
-0.167892 0
-0.160959 0
-0.154026 0
-0.1470931 0
-0.1401601 0
-0.1332269 0
-0.1262939 0
-0.1193609 0
-0.1124279 0
-0.105495 0
-0.098562 0
-0.09162903 0
-0.08469605 0
-0.07776308 0
-0.07082987 0
-0.06389689 0
-0.05696392 0
-0.05003095 0
-0.04309797 0
-0.036165 0
-0.02923203 0
-0.02229905 0
-0.01536608 0
-0.008432865 0
-0.001499891 0
0.005433083 0
0.01236606 0
0.01929903 0
0.026232 0
0.03316498 0
0.04009795 0
0.04703093 0
0.05396414 0
0.06089711 0
0.06783009 0
0.07476306 0
0.08169603 0
0.08862901 0
0.09556198 0
0.102495 0
0.1094279 0
0.1163611 0
0.1232941 0
0.1302271 0
0.1371601 0
0.144093 0
0.151026 0
0.157959 0
0.164892 0
0.1718249 0
0.1787581 0
0.1856911 0
0.1926241 0
0.1995571 0
0.20649 0
0.213423 0
0.220356 0
0.227289 0
0.2342219 0
0.2411551 0
0.2480881 0
0.2550211 0
0.2619541 0
0.268887 0
0.27582 0
0.282753 0
0.289686 0
0.2966189 0
0.3035522 0
0.3104851 0
0.3174181 0
0.3243511 0
0.331284 0
0.338217 0
0.34515 0
0.352083 0
0.3590159 0
0.3659489 0
0.3728821 0
0.3798151 0
0.3867481 0
0.393681 0
0.400614 0
0.407547 0
0.41448 0
0.4214129 0
0.4283459 0
0.4352791 0
0.4422121 0
0.4491451 0
0.4560781 0
0.463011 0
0.469944 0
0.476877 0
0.4838099 0
0.4907429 0
0.4976761 0
0.5046091 1.442382e-05
0.5115421 0
0.5184751 1.442382e-05
0.525408 0
0.532341 4.326999e-05
0.5392742 1.442432e-05
0.546207 0
0.5531402 0
0.5600729 0
0.5670061 4.327296e-05
0.5739388 4.326999e-05
0.5808721 0.0001442432
0.5878048 5.769332e-05
0.594738 0.0001442333
0.6016712 0.0002307891
0.608604 0.0002884666
0.6155372 0.0004183053
0.6224699 0.0004182765
0.6294031 0.0007067917
0.6363358 0.0009807864
0.6432691 0.001283765
0.6502018 0.001716376
0.657135 0.002278886
0.6640682 0.00297141
0.671001 0.003418329
0.6779342 0.00424075
0.6848669 0.005423171
0.6918001 0.006721734
0.6987329 0.009129968
0.7056661 0.01060188
0.7125988 0.01342812
0.719532 0.01664452
0.7264652 0.0201652
0.733398 0.02564468
0.7403312 0.0297718
0.7472639 0.03657756
0.7541971 0.04262387
0.7611299 0.0531067
0.7680631 0.06206785
0.7749958 0.07348686
0.781929 0.08757845
0.7888622 0.09961436
0.795795 0.1170309
0.8027282 0.1375359
0.8096609 0.158296
0.8165941 0.180679
0.8235269 0.204494
0.8304601 0.2330537
0.8373928 0.2624757
0.844326 0.2957648
0.8512592 0.3330576
0.858192 0.3704343
0.8651252 0.4093767
0.8720579 0.4472818
0.8789911 0.494408
0.8859239 0.5357401
0.8928571 0.5787038
0.8997898 0.6262609
0.906723 0.6755887
0.9136562 0.7180715
0.920589 0.7564315
0.9275222 0.7980544
0.9344549 0.8394233
0.9413881 0.8845715
0.9483209 0.9115688
0.9552541 0.9489472
0.9621868 0.9740362
0.96912 0.9989597
0.9760532 1.018876
0.982986 1.026407
0.9899192 1.046658
0.9968519 1.04171
1.003785 1.034584
1.010718 1.026321
1.017651 1.018343
1.024584 0.9903923
1.031517 0.9726949
1.03845 0.942312
1.045383 0.907862
1.052316 0.8724839
1.059249 0.8428416
1.066182 0.8005354
1.073115 0.7594604
1.080048 0.7085082
1.086981 0.6629683
1.093914 0.6166838
1.100847 0.5728042
1.10778 0.5273169
1.114713 0.4869074
1.121646 0.448378
1.128579 0.4014577
1.135512 0.369468
1.142445 0.3265955
1.149378 0.2907599
1.156311 0.2613507
1.163244 0.2289284
1.170177 0.2050709
1.17711 0.1783856
1.184043 0.1583682
1.190976 0.1344491
1.197909 0.1187184
1.204842 0.09916721
1.211775 0.08394378
1.218708 0.07047238
1.225641 0.05971669
1.232574 0.05065473
1.239507 0.04172956
1.24644 0.03483234
1.253373 0.02945446
1.260306 0.02437543
1.267239 0.02058351
1.274172 0.01582239
1.281105 0.01355793
1.288038 0.01113558
1.294971 0.008163604
1.301904 0.00657749
1.308837 0.005625098
1.31577 0.004370569
1.322703 0.003649102
1.329636 0.002408862
1.336569 0.002004843
1.343502 0.00138464
1.350435 0.001125097
1.357368 0.0008509764
1.364301 0.0008366106
1.371234 0.0003750066
1.378167 0.000403881
1.3851 0.0004759698
1.392033 0.0002307891
1.398966 0.0001442333
1.405899 8.654592e-05
1.412832 0.0001009633
1.419765 2.884666e-05
1.426698 2.884864e-05
1.433631 0
1.440564 4.327296e-05
1.447497 1.442333e-05
1.45443 1.442432e-05
1.461363 0
1.468296 0
1.475229 1.442333e-05
1.482162 0
1.489095 1.442432e-05
1.496028 0
1.502961 0
1.509894 0
1.516827 0
1.52376 0
1.530693 0
1.537626 0
1.544559 0
1.551492 0
1.558425 0
1.565358 0
1.572291 0
1.579224 0
1.586157 0
1.59309 0
1.600023 0
1.606956 0
1.613889 0
1.620822 0
1.627755 0
1.634688 0
1.641621 0
1.648554 0
1.655487 0
1.66242 0
1.669353 0
1.676286 0
1.683219 0
1.690152 0
1.697085 0
1.704018 0
1.710951 0
1.717884 0
1.724817 0
1.73175 0
1.738683 0
1.745616 0
1.752549 0
1.759482 0
1.766415 0
1.773348 0
1.780281 0
1.787214 0
1.794147 0
1.80108 0
1.808013 0
1.814946 0
1.821879 0
1.828812 0
1.835745 0
1.842678 0
1.849611 0
1.856544 0
1.863477 0
1.87041 0
1.877343 0
1.884276 0
1.891209 0
1.898142 0
1.905075 0
1.912008 0
1.918941 0
1.925874 0
1.932807 0
1.93974 0
1.946673 0
1.953606 0
1.960539 0
1.967472 0
1.974405 0
1.981338 0
1.988271 0
1.995204 0
2.002137 0
2.00907 0
2.016003 0
2.022936 0
2.029869 0
2.036802 0
2.043735 0
2.050668 0
2.057601 0
2.064534 0
2.071467 0
2.0784 0
2.085333 0
2.092266 0
2.099199 0
2.106132 0
2.113065 0
2.119998 0
2.126931 0
2.133864 0
2.140797 0
2.14773 0
2.154663 0
2.161596 0
2.168529 0
2.175462 0
2.182395 0
2.189328 0
2.196261 0
2.203194 0
2.210127 0
2.21706 0
2.223993 0
2.230926 0
2.237859 0
2.244792 0
2.251725 0
2.258658 0
2.265591 0
2.272524 0
2.279457 0
2.28639 0
2.293323 0
2.300256 0
2.307189 0
2.314122 0
2.321055 0
2.327988 0
2.334921 0
2.341854 0
2.348787 0
2.35572 0
2.362653 0
2.369586 0
2.376519 0
2.383452 0
2.390385 0
2.397318 0
2.404251 0
2.411184 0
2.418117 0
2.42505 0
2.431983 0
2.438916 0
2.445849 0
2.452782 0
2.459715 0
2.466648 0
2.473581 0
2.480514 0
2.487447 0
2.49438 1.442333e-05
2.501313 0
2.508246 0
2.515179 0
2.522112 0
2.529045 1.442432e-05
2.535978 1.442333e-05
2.542911 0
2.549844 1.442333e-05
2.556777 2.884666e-05
2.56371 0.0001009702
2.570643 5.769332e-05
2.577576 4.327296e-05
2.584509 0.0001009633
2.591442 0.0001298189
2.598375 5.769332e-05
2.605308 0.0002307891
2.612241 0.0002884666
2.619174 0.0004038532
2.626107 0.0005769728
2.63304 0.0008942464
2.639973 0.0009520052
2.646906 0.001355793
2.653839 0.001788616
2.660772 0.002423119
2.667705 0.003173351
2.674638 0.003793336
2.681571 0.004976049
2.688504 0.006245731
2.695437 0.007817444
2.70237 0.009000776
2.709303 0.01247618
2.716236 0.01575136
2.723169 0.0187936
2.730102 0.02231442
2.737035 0.02728894
2.743968 0.03351982
2.750901 0.03880142
2.757834 0.04765468
2.764767 0.05592309
2.7717 0.06639058
2.778633 0.0791751
2.785566 0.09480454
2.792499 0.1105913
2.799432 0.1256993
2.806365 0.1470026
2.813298 0.1665288
2.820231 0.1916284
2.827164 0.2219326
2.834097 0.2497976
2.84103 0.281332
2.847963 0.3122074
2.854896 0.3501071
2.861829 0.388276
2.868762 0.4280267
2.875695 0.4738245
2.882628 0.5123743
2.889561 0.5599233
2.896494 0.6020153
2.903427 0.6487771
2.91036 0.6936035
2.917293 0.735525
2.924226 0.782956
2.931159 0.8212643
2.938092 0.8633822
2.945025 0.8966118
2.951958 0.9315659
2.958891 0.962512
2.965824 0.9906479
2.972757 1.002465
2.97969 1.022194
2.986623 1.033244
2.993556 1.038595
3.000489 1.036806
3.007422 1.028008
3.014355 1.013611
3.021288 1.003662
3.028221 0.9783872
3.035154 0.9511753
3.042087 0.9268925
3.04902 0.8939146
3.055953 0.8659478
3.062886 0.817282
3.069819 0.7725568
3.076752 0.7339383
3.083685 0.6853533
3.090618 0.6421564
3.097551 0.5963181
3.104484 0.5558412
3.111417 0.5097493
3.11835 0.4652389
3.125283 0.4261233
3.132216 0.378872
3.139149 0.3426065
3.146082 0.3112987
3.153015 0.2760959
3.159948 0.2437398
3.166881 0.2151387
3.173814 0.1878206
3.180747 0.1683462
3.18768 0.142589
3.194613 0.1252233
3.201546 0.1071006
3.208479 0.0924968
3.215412 0.07712685
3.222345 0.06774638
3.229278 0.05495666
3.236211 0.04665947
3.243144 0.03880142
3.250077 0.03200537
3.25701 0.02663989
3.263943 0.0217086
3.270876 0.0187936
3.277809 0.0142945
3.284742 0.01099058
3.291675 0.00924599
3.298608 0.007298204
3.305541 0.005813001
3.312474 0.004110649
3.319407 0.003865452
3.32634 0.002856015
3.333273 0.002610622
3.340206 0.001687646
3.347139 0.001269253
3.354072 0.001153946
3.361005 0.0008798231
3.367938 0.0005913972
3.374871 0.0006634731
3.381804 0.0002740432
3.388737 0.000403881
3.39567 0.0002019266
3.402603 0.0001730918
3.409536 8.653997e-05
3.416469 8.654592e-05
3.423402 5.769332e-05
3.430335 1.442432e-05
3.437268 4.326999e-05
3.444201 1.442333e-05
3.451134 0
3.458067 1.442333e-05


==> data/GMI_vs_OMA_128-PAM_flag_Q_1_flag_Z_1.txt <==
-25.00000000000000 0.00234746932983 
-24.50000000000000 0.00335311889648 
-24.00000000000000 0.00421190261841 
-23.50000000000000 0.00517702102661 
-23.00000000000000 0.00654506683350 
-22.50000000000000 0.00826072692871 
-22.00000000000000 0.01031398773193 
-21.50000000000000 0.01287746429443 
-21.00000000000000 0.01610326766968 
-20.50000000000000 0.02001810073853 
-20.00000000000000 0.02572822570801 
-19.50000000000000 0.03205871582031 
-19.00000000000000 0.03988170623779 
-18.50000000000000 0.05035781860352 
-18.00000000000000 0.06207847595215 
-17.50000000000000 0.07774972915649 
-17.00000000000000 0.09611415863037 
-16.50000000000000 0.11804008483887 
-16.00000000000000 0.14700698852539 
-15.50000000000000 0.17968034744263 
-15.00000000000000 0.22010326385498 
-14.50000000000000 0.26744937896729 
-14.00000000000000 0.32049798965454 
-13.50000000000000 0.38429403305054 
-13.00000000000000 0.45691728591919 
-12.50000000000000 0.53511381149292 
-12.00000000000000 0.62325429916382 
-11.50000000000000 0.71610116958618 
-11.00000000000000 0.81660032272339 
-10.50000000000000 0.92452430725098 
-10.00000000000000 1.03470087051392 
-9.50000000000000 1.14953517913818 
-9.00000000000000 1.26761341094971 
-8.50000000000000 1.38510942459106 
-8.00000000000000 1.50498723983765 
-7.50000000000000 1.62464570999146 
-7.00000000000000 1.74049139022827 
-6.50000000000000 1.85514831542969 
-6.00000000000000 1.96454954147339 
-5.50000000000000 2.06812238693237 
-5.00000000000000 2.17057561874390 
-4.50000000000000 2.26471900939941 
-4.00000000000000 2.35034322738647 
-3.50000000000000 2.42907094955444 
-3.00000000000000 2.49841976165771 
-2.50000000000000 2.56451272964478 
-2.00000000000000 2.61937618255615 
-1.50000000000000 2.66468906402588 
-1.00000000000000 2.70719003677368 
-0.50000000000000 2.74058723449707 
0.00000000000000 2.77148818969727 
0.50000000000000 2.79671573638916 
1.00000000000000 2.81759929656982 
1.50000000000000 2.83305692672729 
2.00000000000000 2.84702491760254 
2.50000000000000 2.85742998123169 
3.00000000000000 2.86707019805908 
3.50000000000000 2.87225866317749 
4.00000000000000 2.87908887863159 
4.50000000000000 2.88204622268677 
5.00000000000000 2.88768911361694 
5.50000000000000 2.88824558258057 
6.00000000000000 2.89212942123413 
6.50000000000000 2.89524364471436 
7.00000000000000 2.89664125442505 
7.50000000000000 2.89760208129883 
8.00000000000000 2.89855098724365 
8.50000000000000 2.89799356460571 
9.00000000000000 2.89976787567139 
9.50000000000000 2.90021371841431 
10.00000000000000 2.90083408355713 
10.50000000000000 2.90192556381226 
11.00000000000000 2.90112447738647 
11.50000000000000 2.90048170089722 
12.00000000000000 2.90120172500610 
12.50000000000000 2.90212488174438 
13.00000000000000 2.89963722229004 
13.50000000000000 2.90120315551758 
14.00000000000000 2.90182733535767 
14.50000000000000 2.90139722824097 
15.00000000000000 2.89888572692871 
15.50000000000000 2.90192270278931 
16.00000000000000 2.90104961395264 
16.50000000000000 2.90031719207764 
17.00000000000000 2.90371656417847 
17.50000000000000 2.90303897857666 
18.00000000000000 2.90052986145020 
18.50000000000000 2.90214443206787 
19.00000000000000 2.90134096145630 
19.50000000000000 2.90223789215088 
20.00000000000000 2.90186023712158 
20.50000000000000 2.90204858779907 
21.00000000000000 2.90437650680542 
21.50000000000000 2.90209579467773 
22.00000000000000 2.90206289291382 
22.50000000000000 2.90430259704590 
23.00000000000000 2.90251541137695 
23.50000000000000 2.90347862243652 
24.00000000000000 2.90347957611084 
24.50000000000000 2.90195274353027 
25.00000000000000 2.89980077743530 


==> data/GMI_vs_OMA_16-PAM_flag_Q_1_flag_Z_1.txt <==
-25.00000000000000 0.00287175178528 
-24.50000000000000 0.00368905067444 
-24.00000000000000 0.00448083877563 
-23.50000000000000 0.00581645965576 
-23.00000000000000 0.00718116760254 
-22.50000000000000 0.00907731056213 
-22.00000000000000 0.01147866249084 
-21.50000000000000 0.01471328735352 
-21.00000000000000 0.01792597770691 
-20.50000000000000 0.02236914634705 
-20.00000000000000 0.02816796302795 
-19.50000000000000 0.03578519821167 
-19.00000000000000 0.04481005668640 
-18.50000000000000 0.05488371849060 
-18.00000000000000 0.06908035278320 
-17.50000000000000 0.08588409423828 
-17.00000000000000 0.10658597946167 
-16.50000000000000 0.13128256797791 
-16.00000000000000 0.16240382194519 
-15.50000000000000 0.19830417633057 
-15.00000000000000 0.24066901206970 
-14.50000000000000 0.29138374328613 
-14.00000000000000 0.35082936286926 
-13.50000000000000 0.41752290725708 
-13.00000000000000 0.49307274818420 
-12.50000000000000 0.57621526718140 
-12.00000000000000 0.66923117637634 
-11.50000000000000 0.76605772972107 
-11.00000000000000 0.86843371391296 
-10.50000000000000 0.97858214378357 
-10.00000000000000 1.09148716926575 
-9.50000000000000 1.20877504348755 
-9.00000000000000 1.32603621482849 
-8.50000000000000 1.44764733314514 
-8.00000000000000 1.56690835952759 
-7.50000000000000 1.68582844734192 
-7.00000000000000 1.80492138862610 
-6.50000000000000 1.91860508918762 
-6.00000000000000 2.02810859680176 
-5.50000000000000 2.13484191894531 
-5.00000000000000 2.23515748977661 
-4.50000000000000 2.32945871353149 
-4.00000000000000 2.41373777389526 
-3.50000000000000 2.49315738677979 
-3.00000000000000 2.56360197067261 
-2.50000000000000 2.62757587432861 
-2.00000000000000 2.68219089508057 
-1.50000000000000 2.72899341583252 
-1.00000000000000 2.77138781547546 
-0.50000000000000 2.80549740791321 
0.00000000000000 2.83385133743286 
0.50000000000000 2.85878753662109 
1.00000000000000 2.87862110137939 
1.50000000000000 2.89640903472900 
2.00000000000000 2.90877342224121 
2.50000000000000 2.92138719558716 
3.00000000000000 2.92715501785278 
3.50000000000000 2.93552589416504 
4.00000000000000 2.93911647796631 
4.50000000000000 2.94469070434570 
5.00000000000000 2.94912004470825 
5.50000000000000 2.95080089569092 
6.00000000000000 2.95319080352783 
6.50000000000000 2.95520639419556 
7.00000000000000 2.95588731765747 
7.50000000000000 2.95760154724121 
8.00000000000000 2.95974349975586 
8.50000000000000 2.96043205261230 
9.00000000000000 2.96049094200134 
9.50000000000000 2.95996189117432 
10.00000000000000 2.96289396286011 
10.50000000000000 2.96092176437378 
11.00000000000000 2.96235799789429 
11.50000000000000 2.96109199523926 
12.00000000000000 2.96111488342285 
12.50000000000000 2.96227979660034 
13.00000000000000 2.96192693710327 
13.50000000000000 2.96216630935669 
14.00000000000000 2.96157598495483 
14.50000000000000 2.96211934089661 
15.00000000000000 2.96255564689636 
15.50000000000000 2.96209979057312 
16.00000000000000 2.96308612823486 
16.50000000000000 2.96259188652039 
17.00000000000000 2.96294164657593 
17.50000000000000 2.96362304687500 
18.00000000000000 2.96116209030151 
18.50000000000000 2.96264553070068 
19.00000000000000 2.96238374710083 
19.50000000000000 2.96262478828430 
20.00000000000000 2.96236610412598 
20.50000000000000 2.95974636077881 
21.00000000000000 2.96354198455811 
21.50000000000000 2.96287918090820 
22.00000000000000 2.96299600601196 
22.50000000000000 2.96120429039001 
23.00000000000000 2.96246957778931 
23.50000000000000 2.96123695373535 
24.00000000000000 2.96163511276245 
24.50000000000000 2.96129775047302 
25.00000000000000 2.96209955215454 


==> data/GMI_vs_OMA_2-PAM_flag_Q_1_flag_Z_1.txt <==
-25.00000000000000 0.00780421495438 
-24.50000000000000 0.00957095623016 
-24.00000000000000 0.01201617717743 
-23.50000000000000 0.01491832733154 
-23.00000000000000 0.01916104555130 
-22.50000000000000 0.02369546890259 
-22.00000000000000 0.02993822097778 
-21.50000000000000 0.03762018680573 
-21.00000000000000 0.04747104644775 
-20.50000000000000 0.05800473690033 
-20.00000000000000 0.07237923145294 
-19.50000000000000 0.08953064680099 
-19.00000000000000 0.11179196834564 
-18.50000000000000 0.13865613937378 
-18.00000000000000 0.16960346698761 
-17.50000000000000 0.20721781253815 
-17.00000000000000 0.25245261192322 
-16.50000000000000 0.30231261253357 
-16.00000000000000 0.36357021331787 
-15.50000000000000 0.42900824546814 
-15.00000000000000 0.50235545635223 
-14.50000000000000 0.57974231243134 
-14.00000000000000 0.65793359279633 
-13.50000000000000 0.73511224985123 
-13.00000000000000 0.80637735128403 
-12.50000000000000 0.86840367317200 
-12.00000000000000 0.91887891292572 
-11.50000000000000 0.95389765501022 
-11.00000000000000 0.97706007957458 
-10.50000000000000 0.99073523283005 
-10.00000000000000 0.99650788307190 
-9.50000000000000 0.99902874231339 
-9.00000000000000 0.99976873397827 
-8.50000000000000 0.99997335672379 
-8.00000000000000 0.99999493360519 
-7.50000000000000 1.00000000000000 
-7.00000000000000 1.00000000000000 
-6.50000000000000 1.00000000000000 
-6.00000000000000 1.00000000000000 
-5.50000000000000 1.00000000000000 
-5.00000000000000 1.00000000000000 
-4.50000000000000 1.00000000000000 
-4.00000000000000 1.00000000000000 
-3.50000000000000 1.00000000000000 
-3.00000000000000 1.00000000000000 
-2.50000000000000 1.00000000000000 
-2.00000000000000 1.00000000000000 
-1.50000000000000 1.00000000000000 
-1.00000000000000 1.00000000000000 
-0.50000000000000 1.00000000000000 
0.00000000000000 1.00000000000000 
0.50000000000000 1.00000000000000 
1.00000000000000 1.00000000000000 
1.50000000000000 1.00000000000000 
2.00000000000000 1.00000000000000 
2.50000000000000 1.00000000000000 
3.00000000000000 1.00000000000000 
3.50000000000000 1.00000000000000 
4.00000000000000 1.00000000000000 
4.50000000000000 1.00000000000000 
5.00000000000000 1.00000000000000 
5.50000000000000 1.00000000000000 
6.00000000000000 1.00000000000000 
6.50000000000000 1.00000000000000 
7.00000000000000 1.00000000000000 
7.50000000000000 1.00000000000000 
8.00000000000000 1.00000000000000 
8.50000000000000 1.00000000000000 
9.00000000000000 1.00000000000000 
9.50000000000000 1.00000000000000 
10.00000000000000 1.00000000000000 
10.50000000000000 1.00000000000000 
11.00000000000000 1.00000000000000 
11.50000000000000 1.00000000000000 
12.00000000000000 1.00000000000000 
12.50000000000000 1.00000000000000 
13.00000000000000 1.00000000000000 
13.50000000000000 1.00000000000000 
14.00000000000000 1.00000000000000 
14.50000000000000 1.00000000000000 
15.00000000000000 1.00000000000000 
15.50000000000000 1.00000000000000 
16.00000000000000 1.00000000000000 
16.50000000000000 1.00000000000000 
17.00000000000000 1.00000000000000 
17.50000000000000 1.00000000000000 
18.00000000000000 1.00000000000000 
18.50000000000000 1.00000000000000 
19.00000000000000 1.00000000000000 
19.50000000000000 1.00000000000000 
20.00000000000000 1.00000000000000 
20.50000000000000 1.00000000000000 
21.00000000000000 1.00000000000000 
21.50000000000000 1.00000000000000 
22.00000000000000 1.00000000000000 
22.50000000000000 1.00000000000000 
23.00000000000000 1.00000000000000 
23.50000000000000 1.00000000000000 
24.00000000000000 1.00000000000000 
24.50000000000000 1.00000000000000 
25.00000000000000 1.00000000000000 


==> data/GMI_vs_OMA_256-PAM_flag_Q_1_flag_Z_1.txt <==
-25.00000000000000 0.00267696380615 
-24.50000000000000 0.00298786163330 
-24.00000000000000 0.00382518768311 
-23.50000000000000 0.00517845153809 
-23.00000000000000 0.00627994537354 
-22.50000000000000 0.00814151763916 
-22.00000000000000 0.01015758514404 
-21.50000000000000 0.01289701461792 
-21.00000000000000 0.01596164703369 
-20.50000000000000 0.01988649368286 
-20.00000000000000 0.02485609054565 
-19.50000000000000 0.03187084197998 
-19.00000000000000 0.03948307037354 
-18.50000000000000 0.04926633834839 
-18.00000000000000 0.06179952621460 
-17.50000000000000 0.07667350769043 
-17.00000000000000 0.09556436538696 
-16.50000000000000 0.11922645568848 
-16.00000000000000 0.14522647857666 
-15.50000000000000 0.17939043045044 
-15.00000000000000 0.21766757965088 
-14.50000000000000 0.26468038558960 
-14.00000000000000 0.31975317001343 
-13.50000000000000 0.38232517242432 
-13.00000000000000 0.45239257812500 
-12.50000000000000 0.53154754638672 
-12.00000000000000 0.61994314193726 
-11.50000000000000 0.71457958221436 
-11.00000000000000 0.81533002853394 
-10.50000000000000 0.92160987854004 
-10.00000000000000 1.03241300582886 
-9.50000000000000 1.14587736129761 
-9.00000000000000 1.26126003265381 
-8.50000000000000 1.38140535354614 
-8.00000000000000 1.49892950057983 
-7.50000000000000 1.61918497085571 
-7.00000000000000 1.73534917831421 
-6.50000000000000 1.84952831268311 
-6.00000000000000 1.96007299423218 
-5.50000000000000 2.06666469573975 
-5.00000000000000 2.16540002822876 
-4.50000000000000 2.25791597366333 
-4.00000000000000 2.34411573410034 
-3.50000000000000 2.42499351501465 
-3.00000000000000 2.49526882171631 
-2.50000000000000 2.55758380889893 
-2.00000000000000 2.61221313476562 
-1.50000000000000 2.66243839263916 
-1.00000000000000 2.70229768753052 
-0.50000000000000 2.73548126220703 
0.00000000000000 2.76590538024902 
0.50000000000000 2.79147100448608 
1.00000000000000 2.81225347518921 
1.50000000000000 2.82726716995239 
2.00000000000000 2.84044647216797 
2.50000000000000 2.85254812240601 
3.00000000000000 2.86094522476196 
3.50000000000000 2.86622524261475 
4.00000000000000 2.87459468841553 
4.50000000000000 2.87975645065308 
5.00000000000000 2.88175773620605 
5.50000000000000 2.88420009613037 
6.00000000000000 2.89014482498169 
6.50000000000000 2.88981342315674 
7.00000000000000 2.89039611816406 
7.50000000000000 2.89301061630249 
8.00000000000000 2.89287281036377 
8.50000000000000 2.89338541030884 
9.00000000000000 2.89434957504272 
9.50000000000000 2.89319705963135 
10.00000000000000 2.89621639251709 
10.50000000000000 2.89585113525391 
11.00000000000000 2.89589834213257 
11.50000000000000 2.89579677581787 
12.00000000000000 2.89713525772095 
12.50000000000000 2.89536762237549 
13.00000000000000 2.89598655700684 
13.50000000000000 2.89588832855225 
14.00000000000000 2.89581394195557 
14.50000000000000 2.89647150039673 
15.00000000000000 2.89487504959106 
15.50000000000000 2.89602327346802 
16.00000000000000 2.89752054214478 
16.50000000000000 2.89593935012817 
17.00000000000000 2.89662408828735 
17.50000000000000 2.89509868621826 
18.00000000000000 2.89627122879028 
18.50000000000000 2.89639186859131 
19.00000000000000 2.89449167251587 
19.50000000000000 2.89602518081665 
20.00000000000000 2.89675855636597 
20.50000000000000 2.89687824249268 
21.00000000000000 2.89652347564697 
21.50000000000000 2.89748620986938 
22.00000000000000 2.89656734466553 
22.50000000000000 2.89781522750854 
23.00000000000000 2.89692974090576 
23.50000000000000 2.89711570739746 
24.00000000000000 2.89535236358643 
24.50000000000000 2.89743661880493 
25.00000000000000 2.89680814743042 


==> data/GMI_vs_OMA_32-PAM_flag_Q_1_flag_Z_1.txt <==
-25.00000000000000 0.00271177291870 
-24.50000000000000 0.00341701507568 
-24.00000000000000 0.00418901443481 
-23.50000000000000 0.00538539886475 
-23.00000000000000 0.00674057006836 
-22.50000000000000 0.00810670852661 
-22.00000000000000 0.01080894470215 
-21.50000000000000 0.01351833343506 
-21.00000000000000 0.01719760894775 
-20.50000000000000 0.02137660980225 
-20.00000000000000 0.02702283859253 
-19.50000000000000 0.03329610824585 
-19.00000000000000 0.04159975051880 
-18.50000000000000 0.05216264724731 
-18.00000000000000 0.06469917297363 
-17.50000000000000 0.08116245269775 
-17.00000000000000 0.10061740875244 
-16.50000000000000 0.12405776977539 
-16.00000000000000 0.15364074707031 
-15.50000000000000 0.18709850311279 
-15.00000000000000 0.22943115234375 
-14.50000000000000 0.27681541442871 
-14.00000000000000 0.33355903625488 
-13.50000000000000 0.39740467071533 
-13.00000000000000 0.47058820724487 
-12.50000000000000 0.55271196365356 
-12.00000000000000 0.64112615585327 
-11.50000000000000 0.73928070068359 
-11.00000000000000 0.84000110626221 
-10.50000000000000 0.94840526580811 
-10.00000000000000 1.06159043312073 
-9.50000000000000 1.17373132705688 
-9.00000000000000 1.29436826705933 
-8.50000000000000 1.41097331047058 
-8.00000000000000 1.53148889541626 
-7.50000000000000 1.64882278442383 
-7.00000000000000 1.76894879341125 
-6.50000000000000 1.88267993927002 
-6.00000000000000 1.99130821228027 
-5.50000000000000 2.09994316101074 
-5.00000000000000 2.19703888893127 
-4.50000000000000 2.29241704940796 
-4.00000000000000 2.37842488288879 
-3.50000000000000 2.45795488357544 
-3.00000000000000 2.52961182594299 
-2.50000000000000 2.59326434135437 
-2.00000000000000 2.64684820175171 
-1.50000000000000 2.69495940208435 
-1.00000000000000 2.73693132400513 
-0.50000000000000 2.77239584922791 
0.00000000000000 2.80150341987610 
0.50000000000000 2.82646822929382 
1.00000000000000 2.84600901603699 
1.50000000000000 2.86298227310181 
2.00000000000000 2.87419319152832 
2.50000000000000 2.88595676422119 
3.00000000000000 2.89719939231873 
3.50000000000000 2.90241336822510 
4.00000000000000 2.90866875648499 
4.50000000000000 2.91385269165039 
5.00000000000000 2.91624259948730 
5.50000000000000 2.92038536071777 
6.00000000000000 2.92174911499023 
6.50000000000000 2.92317271232605 
7.00000000000000 2.92572021484375 
7.50000000000000 2.92586016654968 
8.00000000000000 2.92711019515991 
8.50000000000000 2.92848992347717 
9.00000000000000 2.92912530899048 
9.50000000000000 2.93128347396851 
10.00000000000000 2.92876601219177 
10.50000000000000 2.93038845062256 
11.00000000000000 2.92971396446228 
11.50000000000000 2.93093109130859 
12.00000000000000 2.93045234680176 
12.50000000000000 2.93052911758423 
13.00000000000000 2.92995882034302 
13.50000000000000 2.92982888221741 
14.00000000000000 2.93171596527100 
14.50000000000000 2.93134236335754 
15.00000000000000 2.93263936042786 
15.50000000000000 2.93226647377014 
16.00000000000000 2.93145465850830 
16.50000000000000 2.93292069435120 
17.00000000000000 2.93143558502197 
17.50000000000000 2.93207859992981 
18.00000000000000 2.93115687370300 
18.50000000000000 2.93009138107300 
19.00000000000000 2.93088436126709 
19.50000000000000 2.93207216262817 
20.00000000000000 2.93201661109924 
20.50000000000000 2.92970800399780 
21.00000000000000 2.93089938163757 
21.50000000000000 2.93268513679504 
22.00000000000000 2.93108415603638 
22.50000000000000 2.93034577369690 
23.00000000000000 2.93270945549011 
23.50000000000000 2.93141698837280 
24.00000000000000 2.93139982223511 
24.50000000000000 2.93189311027527 
25.00000000000000 2.93187141418457 


==> data/GMI_vs_OMA_4-PAM_flag_Q_1_flag_Z_1.txt <==
-25.00000000000000 0.00425088405609 
-24.50000000000000 0.00537276268005 
-24.00000000000000 0.00677847862244 
-23.50000000000000 0.00850379467010 
-23.00000000000000 0.01047706604004 
-22.50000000000000 0.01330518722534 
-22.00000000000000 0.01655220985413 
-21.50000000000000 0.02104282379150 
-21.00000000000000 0.02653169631958 
-20.50000000000000 0.03344142436981 
-20.00000000000000 0.04120159149170 
-19.50000000000000 0.05251801013947 
-19.00000000000000 0.06386089324951 
-18.50000000000000 0.07993984222412 
-18.00000000000000 0.09951281547546 
-17.50000000000000 0.12294530868530 
-17.00000000000000 0.15120697021484 
-16.50000000000000 0.18561506271362 
-16.00000000000000 0.22609019279480 
-15.50000000000000 0.27663207054138 
-15.00000000000000 0.33162808418274 
-14.50000000000000 0.39584541320801 
-14.00000000000000 0.46627700328827 
-13.50000000000000 0.54777777194977 
-13.00000000000000 0.63726305961609 
-12.50000000000000 0.73040974140167 
-12.00000000000000 0.83357465267181 
-11.50000000000000 0.93772935867310 
-11.00000000000000 1.04882359504700 
-10.50000000000000 1.16142892837524 
-10.00000000000000 1.27482557296753 
-9.50000000000000 1.39056777954102 
-9.00000000000000 1.50206792354584 
-8.50000000000000 1.60812377929688 
-8.00000000000000 1.70434486865997 
-7.50000000000000 1.78688168525696 
-7.00000000000000 1.85448229312897 
-6.50000000000000 1.90496706962585 
-6.00000000000000 1.94084477424622 
-5.50000000000000 1.96468901634216 
-5.00000000000000 1.97950088977814 
-4.50000000000000 1.98791778087616 
-4.00000000000000 1.99269735813141 
-3.50000000000000 1.99564802646637 
-3.00000000000000 1.99734544754028 
-2.50000000000000 1.99809658527374 
-2.00000000000000 1.99864256381989 
-1.50000000000000 1.99895668029785 
-1.00000000000000 1.99925386905670 
-0.50000000000000 1.99942898750305 
0.00000000000000 1.99941968917847 
0.50000000000000 1.99949038028717 
1.00000000000000 1.99964177608490 
1.50000000000000 1.99967610836029 
2.00000000000000 1.99961555004120 
2.50000000000000 1.99968624114990 
3.00000000000000 1.99970030784607 
3.50000000000000 1.99975740909576 
4.00000000000000 1.99980413913727 
4.50000000000000 1.99969530105591 
5.00000000000000 1.99973785877228 
5.50000000000000 1.99972081184387 
6.00000000000000 1.99977040290833 
6.50000000000000 1.99975657463074 
7.00000000000000 1.99974346160889 
7.50000000000000 1.99968671798706 
8.00000000000000 1.99978375434875 
8.50000000000000 1.99978637695312 
9.00000000000000 1.99977564811707 
9.50000000000000 1.99977827072144 
10.00000000000000 1.99975752830505 
10.50000000000000 1.99975872039795 
11.00000000000000 1.99981367588043 
11.50000000000000 1.99970400333405 
12.00000000000000 1.99981057643890 
12.50000000000000 1.99967932701111 
13.00000000000000 1.99977993965149 
13.50000000000000 1.99974000453949 
14.00000000000000 1.99982202053070 
14.50000000000000 1.99976372718811 
15.00000000000000 1.99976086616516 
15.50000000000000 1.99982166290283 
16.00000000000000 1.99977684020996 
16.50000000000000 1.99982190132141 
17.00000000000000 1.99974465370178 
17.50000000000000 1.99975514411926 
18.00000000000000 1.99975240230560 
18.50000000000000 1.99974083900452 
19.00000000000000 1.99974501132965 
19.50000000000000 1.99982142448425 
20.00000000000000 1.99971032142639 
20.50000000000000 1.99980580806732 
21.00000000000000 1.99972259998322 
21.50000000000000 1.99975550174713 
22.00000000000000 1.99978232383728 
22.50000000000000 1.99973905086517 
23.00000000000000 1.99973845481873 
23.50000000000000 1.99973273277283 
24.00000000000000 1.99976050853729 
24.50000000000000 1.99974989891052 
25.00000000000000 1.99977862834930 


==> data/GMI_vs_OMA_64-PAM_flag_Q_1_flag_Z_1.txt <==
-25.00000000000000 0.00256299972534 
-24.50000000000000 0.00326204299927 
-24.00000000000000 0.00414943695068 
-23.50000000000000 0.00535869598389 
-23.00000000000000 0.00646495819092 
-22.50000000000000 0.00863122940063 
-22.00000000000000 0.01040554046631 
-21.50000000000000 0.01324176788330 
-21.00000000000000 0.01628446578979 
-20.50000000000000 0.02068614959717 
-20.00000000000000 0.02588129043579 
-19.50000000000000 0.03227424621582 
-19.00000000000000 0.04014778137207 
-18.50000000000000 0.05092620849609 
-18.00000000000000 0.06394147872925 
-17.50000000000000 0.07819461822510 
-17.00000000000000 0.09790706634521 
-16.50000000000000 0.12048244476318 
-16.00000000000000 0.14919090270996 
-15.50000000000000 0.18317699432373 
-15.00000000000000 0.22270393371582 
-14.50000000000000 0.27062988281250 
-14.00000000000000 0.32549571990967 
-13.50000000000000 0.38930511474609 
-13.00000000000000 0.46046209335327 
-12.50000000000000 0.53785514831543 
-12.00000000000000 0.62908172607422 
-11.50000000000000 0.72271537780762 
-11.00000000000000 0.82503890991211 
-10.50000000000000 0.93251609802246 
-10.00000000000000 1.04311943054199 
-9.50000000000000 1.15730333328247 
-9.00000000000000 1.27562475204468 
-8.50000000000000 1.39551544189453 
-8.00000000000000 1.51384925842285 
-7.50000000000000 1.63100433349609 
-7.00000000000000 1.75099611282349 
-6.50000000000000 1.86254453659058 
-6.00000000000000 1.97600984573364 
-5.50000000000000 2.07953429222107 
-5.00000000000000 2.18103408813477 
-4.50000000000000 2.27211761474609 
-4.00000000000000 2.36112642288208 
-3.50000000000000 2.43906736373901 
-3.00000000000000 2.51167726516724 
-2.50000000000000 2.57346653938293 
-2.00000000000000 2.62761640548706 
-1.50000000000000 2.67753815650940 
-1.00000000000000 2.71747612953186 
-0.50000000000000 2.75232124328613 
0.00000000000000 2.78196358680725 
0.50000000000000 2.80710673332214 
1.00000000000000 2.82531666755676 
1.50000000000000 2.84419631958008 
2.00000000000000 2.85644054412842 
2.50000000000000 2.86880373954773 
3.00000000000000 2.87795424461365 
3.50000000000000 2.88437962532043 
4.00000000000000 2.88948059082031 
4.50000000000000 2.89339160919189 
5.00000000000000 2.89760780334473 
5.50000000000000 2.90011620521545 
6.00000000000000 2.90338897705078 
6.50000000000000 2.90558075904846 
7.00000000000000 2.90593957901001 
7.50000000000000 2.90727734565735 
8.00000000000000 2.90835690498352 
8.50000000000000 2.91033220291138 
9.00000000000000 2.90856719017029 
9.50000000000000 2.91182589530945 
10.00000000000000 2.91200089454651 
10.50000000000000 2.91020536422729 
11.00000000000000 2.91068506240845 
11.50000000000000 2.91188573837280 
12.00000000000000 2.91050696372986 
12.50000000000000 2.91096448898315 
13.00000000000000 2.90958046913147 
13.50000000000000 2.91198110580444 
14.00000000000000 2.91180086135864 
14.50000000000000 2.91369676589966 
15.00000000000000 2.91088080406189 
15.50000000000000 2.91163349151611 
16.00000000000000 2.91379117965698 
16.50000000000000 2.91075229644775 
17.00000000000000 2.91180729866028 
17.50000000000000 2.91320991516113 
18.00000000000000 2.91099309921265 
18.50000000000000 2.91239953041077 
19.00000000000000 2.91085100173950 
19.50000000000000 2.91121983528137 
20.00000000000000 2.91154718399048 
20.50000000000000 2.91143512725830 
21.00000000000000 2.91174840927124 
21.50000000000000 2.91335630416870 
22.00000000000000 2.91239213943481 
22.50000000000000 2.91147160530090 
23.00000000000000 2.91253685951233 
23.50000000000000 2.91249561309814 
24.00000000000000 2.91233921051025 
24.50000000000000 2.91188645362854 
25.00000000000000 2.91213464736938 


==> data/GMI_vs_OMA_8-PAM_flag_Q_1_flag_Z_1.txt <==
-25.00000000000000 0.00337171554565 
-24.50000000000000 0.00432205200195 
-24.00000000000000 0.00510859489441 
-23.50000000000000 0.00668764114380 
-23.00000000000000 0.00805401802063 
-22.50000000000000 0.01035976409912 
-22.00000000000000 0.01288294792175 
-21.50000000000000 0.01629590988159 
-21.00000000000000 0.02016687393188 
-20.50000000000000 0.02518010139465 
-20.00000000000000 0.03188729286194 
-19.50000000000000 0.03997468948364 
-19.00000000000000 0.05054950714111 
-18.50000000000000 0.06199407577515 
-18.00000000000000 0.07735133171082 
-17.50000000000000 0.09701251983643 
-17.00000000000000 0.11973714828491 
-16.50000000000000 0.14817476272583 
-16.00000000000000 0.17994141578674 
-15.50000000000000 0.21945548057556 
-15.00000000000000 0.26694083213806 
-14.50000000000000 0.32400226593018 
-14.00000000000000 0.38569664955139 
-13.50000000000000 0.45815610885620 
-13.00000000000000 0.53805375099182 
-12.50000000000000 0.62598299980164 
-12.00000000000000 0.72209167480469 
-11.50000000000000 0.82141661643982 
-11.00000000000000 0.92776370048523 
-10.50000000000000 1.03997457027435 
-10.00000000000000 1.15555679798126 
-9.50000000000000 1.27316164970398 
-9.00000000000000 1.39129471778870 
-8.50000000000000 1.51439595222473 
-8.00000000000000 1.63445162773132 
-7.50000000000000 1.75384843349457 
-7.00000000000000 1.86956250667572 
-6.50000000000000 1.98441672325134 
-6.00000000000000 2.09292769432068 
-5.50000000000000 2.19538021087646 
-5.00000000000000 2.29249143600464 
-4.50000000000000 2.37822961807251 
-4.00000000000000 2.45893430709839 
-3.50000000000000 2.52867960929871 
-3.00000000000000 2.58658790588379 
-2.50000000000000 2.63241100311279 
-2.00000000000000 2.67180895805359 
-1.50000000000000 2.70324730873108 
-1.00000000000000 2.72783875465393 
-0.50000000000000 2.74775743484497 
0.00000000000000 2.76400804519653 
0.50000000000000 2.77381539344788 
1.00000000000000 2.78467392921448 
1.50000000000000 2.79102683067322 
2.00000000000000 2.79631876945496 
2.50000000000000 2.80155205726624 
3.00000000000000 2.80527520179749 
3.50000000000000 2.80719828605652 
4.00000000000000 2.80974245071411 
4.50000000000000 2.81304621696472 
5.00000000000000 2.81428074836731 
5.50000000000000 2.81467366218567 
6.00000000000000 2.81540036201477 
6.50000000000000 2.81544184684753 
7.00000000000000 2.81574130058289 
7.50000000000000 2.81781244277954 
8.00000000000000 2.81809234619141 
8.50000000000000 2.81775736808777 
9.00000000000000 2.81676506996155 
9.50000000000000 2.81807279586792 
10.00000000000000 2.81826734542847 
10.50000000000000 2.81872558593750 
11.00000000000000 2.81897926330566 
11.50000000000000 2.81762290000916 
12.00000000000000 2.81988263130188 
12.50000000000000 2.81847214698792 
13.00000000000000 2.81929111480713 
13.50000000000000 2.81758856773376 
14.00000000000000 2.81866979598999 
14.50000000000000 2.81826925277710 
15.00000000000000 2.81848073005676 
15.50000000000000 2.81985759735107 
16.00000000000000 2.81976032257080 
16.50000000000000 2.82022118568420 
17.00000000000000 2.81824040412903 
17.50000000000000 2.81938505172729 
18.00000000000000 2.81947088241577 
18.50000000000000 2.81884694099426 
19.00000000000000 2.81961417198181 
19.50000000000000 2.81949925422668 
20.00000000000000 2.81966972351074 
20.50000000000000 2.81924986839294 
21.00000000000000 2.81860542297363 
21.50000000000000 2.81913089752197 
22.00000000000000 2.82002806663513 
22.50000000000000 2.81899404525757 
23.00000000000000 2.81958293914795 
23.50000000000000 2.81889724731445 
24.00000000000000 2.81975221633911 
24.50000000000000 2.81960773468018 
25.00000000000000 2.81924700737000 


==> data/second_model/GMI_vs_OMA_128-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.00255918502808 
-24.50000000000000 0.00308561325073 
-24.00000000000000 0.00418281555176 
-23.50000000000000 0.00520849227905 
-23.00000000000000 0.00613498687744 
-22.50000000000000 0.00814437866211 
-22.00000000000000 0.01000595092773 
-21.50000000000000 0.01310682296753 
-21.00000000000000 0.01612091064453 
-20.50000000000000 0.01997184753418 
-20.00000000000000 0.02543926239014 
-19.50000000000000 0.03169822692871 
-19.00000000000000 0.04008150100708 
-18.50000000000000 0.04992389678955 
-18.00000000000000 0.06176805496216 
-17.50000000000000 0.07676601409912 
-17.00000000000000 0.09584999084473 
-16.50000000000000 0.11924839019775 
-16.00000000000000 0.14740705490112 
-15.50000000000000 0.18074941635132 
-15.00000000000000 0.21928644180298 
-14.50000000000000 0.26711654663086 
-14.00000000000000 0.32223796844482 
-13.50000000000000 0.38402223587036 
-13.00000000000000 0.45639562606812 
-12.50000000000000 0.53530693054199 
-12.00000000000000 0.62152051925659 
-11.50000000000000 0.71517324447632 
-11.00000000000000 0.81831264495850 
-10.50000000000000 0.92418670654297 
-10.00000000000000 1.03526401519775 
-9.50000000000000 1.15036249160767 
-9.00000000000000 1.26751470565796 
-8.50000000000000 1.38540124893188 
-8.00000000000000 1.50462341308594 
-7.50000000000000 1.62350320816040 
-7.00000000000000 1.73957204818726 
-6.50000000000000 1.85481929779053 
-6.00000000000000 1.96263694763184 
-5.50000000000000 2.07155895233154 
-5.00000000000000 2.17012023925781 
-4.50000000000000 2.26369857788086 
-4.00000000000000 2.35015201568604 
-3.50000000000000 2.42808294296265 
-3.00000000000000 2.49847364425659 
-2.50000000000000 2.56213045120239 
-2.00000000000000 2.61557912826538 
-1.50000000000000 2.66292572021484 
-1.00000000000000 2.70463275909424 
-0.50000000000000 2.74002981185913 
0.00000000000000 2.76875925064087 
0.50000000000000 2.79150199890137 
1.00000000000000 2.81125688552856 
1.50000000000000 2.82930850982666 
2.00000000000000 2.84155273437500 
2.50000000000000 2.85213041305542 
3.00000000000000 2.86139297485352 
3.50000000000000 2.86735630035400 
4.00000000000000 2.87573003768921 
4.50000000000000 2.87914180755615 
5.00000000000000 2.88257503509521 
5.50000000000000 2.88435220718384 
6.00000000000000 2.88725948333740 
6.50000000000000 2.88757133483887 
7.00000000000000 2.88957786560059 
7.50000000000000 2.89275407791138 
8.00000000000000 2.89359188079834 
8.50000000000000 2.89321422576904 
9.00000000000000 2.89176511764526 
9.50000000000000 2.89301204681396 
10.00000000000000 2.89505720138550 
10.50000000000000 2.89702463150024 
11.00000000000000 2.89577913284302 
11.50000000000000 2.89424419403076 
12.00000000000000 2.89338636398315 
12.50000000000000 2.89697933197021 
13.00000000000000 2.89629459381104 
13.50000000000000 2.89547157287598 
14.00000000000000 2.89534235000610 
14.50000000000000 2.89751768112183 
15.00000000000000 2.89619684219360 
15.50000000000000 2.89557933807373 
16.00000000000000 2.89438104629517 
16.50000000000000 2.89593029022217 
17.00000000000000 2.89566469192505 
17.50000000000000 2.89569139480591 
18.00000000000000 2.89636039733887 
18.50000000000000 2.89742374420166 
19.00000000000000 2.89632415771484 
19.50000000000000 2.89477109909058 
20.00000000000000 2.89634418487549 
20.50000000000000 2.89401817321777 
21.00000000000000 2.89581823348999 
21.50000000000000 2.89610815048218 
22.00000000000000 2.89661455154419 
22.50000000000000 2.89707994461060 
23.00000000000000 2.89490509033203 
23.50000000000000 2.89483690261841 
24.00000000000000 2.89598846435547 
24.50000000000000 2.89541435241699 
25.00000000000000 2.89533233642578 


==> data/second_model/GMI_vs_OMA_16-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.00288629531860 
-24.50000000000000 0.00357031822205 
-24.00000000000000 0.00448393821716 
-23.50000000000000 0.00572776794434 
-23.00000000000000 0.00723433494568 
-22.50000000000000 0.00932383537292 
-22.00000000000000 0.01150465011597 
-21.50000000000000 0.01382589340210 
-21.00000000000000 0.01792383193970 
-20.50000000000000 0.02217459678650 
-20.00000000000000 0.02825307846069 
-19.50000000000000 0.03538203239441 
-19.00000000000000 0.04410004615784 
-18.50000000000000 0.05483722686768 
-18.00000000000000 0.06938099861145 
-17.50000000000000 0.08594346046448 
-17.00000000000000 0.10668992996216 
-16.50000000000000 0.13145709037781 
-16.00000000000000 0.16199517250061 
-15.50000000000000 0.19846057891846 
-15.00000000000000 0.24152636528015 
-14.50000000000000 0.29164862632751 
-14.00000000000000 0.35074329376221 
-13.50000000000000 0.41861248016357 
-13.00000000000000 0.49338579177856 
-12.50000000000000 0.57514047622681 
-12.00000000000000 0.66791963577271 
-11.50000000000000 0.76459002494812 
-11.00000000000000 0.86916375160217 
-10.50000000000000 0.97960233688354 
-10.00000000000000 1.09276032447815 
-9.50000000000000 1.20836043357849 
-9.00000000000000 1.32444715499878 
-8.50000000000000 1.44627690315247 
-8.00000000000000 1.56767845153809 
-7.50000000000000 1.68497896194458 
-7.00000000000000 1.80201697349548 
-6.50000000000000 1.91783261299133 
-6.00000000000000 2.02709460258484 
-5.50000000000000 2.13496637344360 
-5.00000000000000 2.23501825332642 
-4.50000000000000 2.32832241058350 
-4.00000000000000 2.41499567031860 
-3.50000000000000 2.49248862266541 
-3.00000000000000 2.56418490409851 
-2.50000000000000 2.62604379653931 
-2.00000000000000 2.68181371688843 
-1.50000000000000 2.72798657417297 
-1.00000000000000 2.76935243606567 
-0.50000000000000 2.80278110504150 
0.00000000000000 2.83113765716553 
0.50000000000000 2.85483121871948 
1.00000000000000 2.87668371200562 
1.50000000000000 2.89065051078796 
2.00000000000000 2.90371656417847 
2.50000000000000 2.91310119628906 
3.00000000000000 2.92310762405396 
3.50000000000000 2.93108201026917 
4.00000000000000 2.93525648117065 
4.50000000000000 2.93967866897583 
5.00000000000000 2.94312262535095 
5.50000000000000 2.94907402992249 
6.00000000000000 2.94635009765625 
6.50000000000000 2.94916605949402 
7.00000000000000 2.95242738723755 
7.50000000000000 2.95184421539307 
8.00000000000000 2.95192289352417 
8.50000000000000 2.95293664932251 
9.00000000000000 2.95369052886963 
9.50000000000000 2.95410060882568 
10.00000000000000 2.95458483695984 
10.50000000000000 2.95497989654541 
11.00000000000000 2.95632791519165 
11.50000000000000 2.95616888999939 
12.00000000000000 2.95464324951172 
12.50000000000000 2.95691061019897 
13.00000000000000 2.95560312271118 
13.50000000000000 2.95574545860291 
14.00000000000000 2.95611715316772 
14.50000000000000 2.95614647865295 
15.00000000000000 2.95803260803223 
15.50000000000000 2.95569610595703 
16.00000000000000 2.95481348037720 
16.50000000000000 2.95735645294189 
17.00000000000000 2.95721435546875 
17.50000000000000 2.95493030548096 
18.00000000000000 2.95603132247925 
18.50000000000000 2.95633316040039 
19.00000000000000 2.95680189132690 
19.50000000000000 2.95661759376526 
20.00000000000000 2.95688343048096 
20.50000000000000 2.95681977272034 
21.00000000000000 2.95628571510315 
21.50000000000000 2.95748615264893 
22.00000000000000 2.95641088485718 
22.50000000000000 2.95451450347900 
23.00000000000000 2.95626974105835 
23.50000000000000 2.95574021339417 
24.00000000000000 2.95668935775757 
24.50000000000000 2.95628404617310 
25.00000000000000 2.95732188224792 


==> data/second_model/GMI_vs_OMA_2-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.00719070434570 
-24.50000000000000 0.00949835777283 
-24.00000000000000 0.01205003261566 
-23.50000000000000 0.01535099744797 
-23.00000000000000 0.01875364780426 
-22.50000000000000 0.02358412742615 
-22.00000000000000 0.02949178218842 
-21.50000000000000 0.03705453872681 
-21.00000000000000 0.04689943790436 
-20.50000000000000 0.05807101726532 
-20.00000000000000 0.07239508628845 
-19.50000000000000 0.09036099910736 
-19.00000000000000 0.11147212982178 
-18.50000000000000 0.13918256759644 
-18.00000000000000 0.17093795537949 
-17.50000000000000 0.20815265178680 
-17.00000000000000 0.25152635574341 
-16.50000000000000 0.30359947681427 
-16.00000000000000 0.36392587423325 
-15.50000000000000 0.43032038211823 
-15.00000000000000 0.50252342224121 
-14.50000000000000 0.57976830005646 
-14.00000000000000 0.65808939933777 
-13.50000000000000 0.73438811302185 
-13.00000000000000 0.80620932579041 
-12.50000000000000 0.86929047107697 
-12.00000000000000 0.91847288608551 
-11.50000000000000 0.95435291528702 
-11.00000000000000 0.97748482227325 
-10.50000000000000 0.99062764644623 
-10.00000000000000 0.99672418832779 
-9.50000000000000 0.99912309646606 
-9.00000000000000 0.99984174966812 
-8.50000000000000 0.99996811151505 
-8.00000000000000 0.99999970197678 
-7.50000000000000 0.99999988079071 
-7.00000000000000 1.00000000000000 
-6.50000000000000 1.00000000000000 
-6.00000000000000 1.00000000000000 
-5.50000000000000 1.00000000000000 
-5.00000000000000 1.00000000000000 
-4.50000000000000 1.00000000000000 
-4.00000000000000 1.00000000000000 
-3.50000000000000 1.00000000000000 
-3.00000000000000 1.00000000000000 
-2.50000000000000 1.00000000000000 
-2.00000000000000 1.00000000000000 
-1.50000000000000 1.00000000000000 
-1.00000000000000 1.00000000000000 
-0.50000000000000 1.00000000000000 
0.00000000000000 1.00000000000000 
0.50000000000000 1.00000000000000 
1.00000000000000 1.00000000000000 
1.50000000000000 1.00000000000000 
2.00000000000000 1.00000000000000 
2.50000000000000 1.00000000000000 
3.00000000000000 1.00000000000000 
3.50000000000000 1.00000000000000 
4.00000000000000 1.00000000000000 
4.50000000000000 1.00000000000000 
5.00000000000000 1.00000000000000 
5.50000000000000 1.00000000000000 
6.00000000000000 1.00000000000000 
6.50000000000000 1.00000000000000 
7.00000000000000 1.00000000000000 
7.50000000000000 1.00000000000000 
8.00000000000000 1.00000000000000 
8.50000000000000 1.00000000000000 
9.00000000000000 1.00000000000000 
9.50000000000000 1.00000000000000 
10.00000000000000 1.00000000000000 
10.50000000000000 1.00000000000000 
11.00000000000000 1.00000000000000 
11.50000000000000 1.00000000000000 
12.00000000000000 1.00000000000000 
12.50000000000000 1.00000000000000 
13.00000000000000 1.00000000000000 
13.50000000000000 1.00000000000000 
14.00000000000000 1.00000000000000 
14.50000000000000 1.00000000000000 
15.00000000000000 1.00000000000000 
15.50000000000000 1.00000000000000 
16.00000000000000 1.00000000000000 
16.50000000000000 1.00000000000000 
17.00000000000000 1.00000000000000 
17.50000000000000 1.00000000000000 
18.00000000000000 1.00000000000000 
18.50000000000000 1.00000000000000 
19.00000000000000 1.00000000000000 
19.50000000000000 1.00000000000000 
20.00000000000000 1.00000000000000 
20.50000000000000 1.00000000000000 
21.00000000000000 1.00000000000000 
21.50000000000000 1.00000000000000 
22.00000000000000 1.00000000000000 
22.50000000000000 1.00000000000000 
23.00000000000000 1.00000000000000 
23.50000000000000 1.00000000000000 
24.00000000000000 1.00000000000000 
24.50000000000000 1.00000000000000 
25.00000000000000 1.00000000000000 


==> data/second_model/GMI_vs_OMA_256-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.00248384475708 
-24.50000000000000 0.00314140319824 
-24.00000000000000 0.00395250320435 
-23.50000000000000 0.00489902496338 
-23.00000000000000 0.00642776489258 
-22.50000000000000 0.00812530517578 
-22.00000000000000 0.01023960113525 
-21.50000000000000 0.01279830932617 
-21.00000000000000 0.01558208465576 
-20.50000000000000 0.02014207839966 
-20.00000000000000 0.02534675598145 
-19.50000000000000 0.03159999847412 
-19.00000000000000 0.03934001922607 
-18.50000000000000 0.04876899719238 
-18.00000000000000 0.06152439117432 
-17.50000000000000 0.07749271392822 
-17.00000000000000 0.09567689895630 
-16.50000000000000 0.11795377731323 
-16.00000000000000 0.14516115188599 
-15.50000000000000 0.17837238311768 
-15.00000000000000 0.21911430358887 
-14.50000000000000 0.26619434356689 
-14.00000000000000 0.31953620910645 
-13.50000000000000 0.37974262237549 
-13.00000000000000 0.45159339904785 
-12.50000000000000 0.53127431869507 
-12.00000000000000 0.61900234222412 
-11.50000000000000 0.71144199371338 
-11.00000000000000 0.81311941146851 
-10.50000000000000 0.92081642150879 
-10.00000000000000 1.03220462799072 
-9.50000000000000 1.14583730697632 
-9.00000000000000 1.26306104660034 
-8.50000000000000 1.38021945953369 
-8.00000000000000 1.50053977966309 
-7.50000000000000 1.61899042129517 
-7.00000000000000 1.73551368713379 
-6.50000000000000 1.85031032562256 
-6.00000000000000 1.96126222610474 
-5.50000000000000 2.06568145751953 
-5.00000000000000 2.16415119171143 
-4.50000000000000 2.25681781768799 
-4.00000000000000 2.34549427032471 
-3.50000000000000 2.42329216003418 
-3.00000000000000 2.49486827850342 
-2.50000000000000 2.55876874923706 
-2.00000000000000 2.61198472976685 
-1.50000000000000 2.65907144546509 
-1.00000000000000 2.70123624801636 
-0.50000000000000 2.73455142974854 
0.00000000000000 2.76212978363037 
0.50000000000000 2.78835058212280 
1.00000000000000 2.80762767791748 
1.50000000000000 2.82346153259277 
2.00000000000000 2.83671903610229 
2.50000000000000 2.84665393829346 
3.00000000000000 2.85674858093262 
3.50000000000000 2.86383628845215 
4.00000000000000 2.86808013916016 
4.50000000000000 2.87170076370239 
5.00000000000000 2.87561798095703 
5.50000000000000 2.87987947463989 
6.00000000000000 2.88320207595825 
6.50000000000000 2.88357830047607 
7.00000000000000 2.88545465469360 
7.50000000000000 2.88578414916992 
8.00000000000000 2.88584375381470 
8.50000000000000 2.88794994354248 
9.00000000000000 2.88746881484985 
9.50000000000000 2.88834476470947 
10.00000000000000 2.88880586624146 
10.50000000000000 2.89074993133545 
11.00000000000000 2.88938856124878 
11.50000000000000 2.89233684539795 
12.00000000000000 2.89015769958496 
12.50000000000000 2.89097642898560 
13.00000000000000 2.89210748672485 
13.50000000000000 2.88998365402222 
14.00000000000000 2.89067983627319 
14.50000000000000 2.89208841323853 
15.00000000000000 2.89105176925659 
15.50000000000000 2.89079475402832 
16.00000000000000 2.89069986343384 
16.50000000000000 2.88769006729126 
17.00000000000000 2.89073371887207 
17.50000000000000 2.89117431640625 
18.00000000000000 2.89259719848633 
18.50000000000000 2.89021587371826 
19.00000000000000 2.89067029953003 
19.50000000000000 2.88965225219727 
20.00000000000000 2.88957166671753 
20.50000000000000 2.89156866073608 
21.00000000000000 2.88925695419312 
21.50000000000000 2.89312791824341 
22.00000000000000 2.89151096343994 
22.50000000000000 2.89252233505249 
23.00000000000000 2.89035606384277 
23.50000000000000 2.89180183410645 
24.00000000000000 2.89189481735229 
24.50000000000000 2.89006900787354 
25.00000000000000 2.89142799377441 


==> data/second_model/GMI_vs_OMA_32-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.00271749496460 
-24.50000000000000 0.00326251983643 
-24.00000000000000 0.00431060791016 
-23.50000000000000 0.00559282302856 
-23.00000000000000 0.00677919387817 
-22.50000000000000 0.00844860076904 
-22.00000000000000 0.01061916351318 
-21.50000000000000 0.01339149475098 
-21.00000000000000 0.01707315444946 
-20.50000000000000 0.02126264572144 
-20.00000000000000 0.02646684646606 
-19.50000000000000 0.03312540054321 
-19.00000000000000 0.04112863540649 
-18.50000000000000 0.05253601074219 
-18.00000000000000 0.06422853469849 
-17.50000000000000 0.08133840560913 
-17.00000000000000 0.10055398941040 
-16.50000000000000 0.12319707870483 
-16.00000000000000 0.15267181396484 
-15.50000000000000 0.18771648406982 
-15.00000000000000 0.22846698760986 
-14.50000000000000 0.27652072906494 
-14.00000000000000 0.33535671234131 
-13.50000000000000 0.39860868453979 
-13.00000000000000 0.47195243835449 
-12.50000000000000 0.55320882797241 
-12.00000000000000 0.64231061935425 
-11.50000000000000 0.73777580261230 
-11.00000000000000 0.83972740173340 
-10.50000000000000 0.94809961318970 
-10.00000000000000 1.06044149398804 
-9.50000000000000 1.17393970489502 
-9.00000000000000 1.29064345359802 
-8.50000000000000 1.40925240516663 
-8.00000000000000 1.53336787223816 
-7.50000000000000 1.65105247497559 
-7.00000000000000 1.76763033866882 
-6.50000000000000 1.88220858573914 
-6.00000000000000 1.99286341667175 
-5.50000000000000 2.09847593307495 
-5.00000000000000 2.19749736785889 
-4.50000000000000 2.29050517082214 
-4.00000000000000 2.37789416313171 
-3.50000000000000 2.45885467529297 
-3.00000000000000 2.52804660797119 
-2.50000000000000 2.59007310867310 
-2.00000000000000 2.64651489257812 
-1.50000000000000 2.69488334655762 
-1.00000000000000 2.73466515541077 
-0.50000000000000 2.76871371269226 
0.00000000000000 2.79692173004150 
0.50000000000000 2.82258796691895 
1.00000000000000 2.84167170524597 
1.50000000000000 2.85866212844849 
2.00000000000000 2.87108087539673 
2.50000000000000 2.88154029846191 
3.00000000000000 2.89031672477722 
3.50000000000000 2.89780855178833 
4.00000000000000 2.90414619445801 
4.50000000000000 2.90740442276001 
5.00000000000000 2.91033983230591 
5.50000000000000 2.91380167007446 
6.00000000000000 2.91618037223816 
6.50000000000000 2.91855263710022 
7.00000000000000 2.91769528388977 
7.50000000000000 2.92064976692200 
8.00000000000000 2.92087030410767 
8.50000000000000 2.92383646965027 
9.00000000000000 2.92218422889709 
9.50000000000000 2.92214798927307 
10.00000000000000 2.92438435554504 
10.50000000000000 2.92399287223816 
11.00000000000000 2.92549705505371 
11.50000000000000 2.92361569404602 
12.00000000000000 2.92421388626099 
12.50000000000000 2.92505407333374 
13.00000000000000 2.92386364936829 
13.50000000000000 2.92661952972412 
14.00000000000000 2.92326188087463 
14.50000000000000 2.92509698867798 
15.00000000000000 2.92650413513184 
15.50000000000000 2.92406415939331 
16.00000000000000 2.92670440673828 
16.50000000000000 2.92628812789917 
17.00000000000000 2.92456412315369 
17.50000000000000 2.92561841011047 
18.00000000000000 2.92372369766235 
18.50000000000000 2.92609238624573 
19.00000000000000 2.92610502243042 
19.50000000000000 2.92634010314941 
20.00000000000000 2.92625236511230 
20.50000000000000 2.92508101463318 
21.00000000000000 2.92811441421509 
21.50000000000000 2.92545366287231 
22.00000000000000 2.92675209045410 
22.50000000000000 2.92590785026550 
23.00000000000000 2.92585158348083 
23.50000000000000 2.92453145980835 
24.00000000000000 2.92485594749451 
24.50000000000000 2.92669105529785 
25.00000000000000 2.92689371109009 


==> data/second_model/GMI_vs_OMA_4-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.00408256053925 
-24.50000000000000 0.00534868240356 
-24.00000000000000 0.00660610198975 
-23.50000000000000 0.00831270217896 
-23.00000000000000 0.01051628589630 
-22.50000000000000 0.01362645626068 
-22.00000000000000 0.01668143272400 
-21.50000000000000 0.02070641517639 
-21.00000000000000 0.02676880359650 
-20.50000000000000 0.03260171413422 
-20.00000000000000 0.04163265228271 
-19.50000000000000 0.05200028419495 
-19.00000000000000 0.06391990184784 
-18.50000000000000 0.08008289337158 
-18.00000000000000 0.09911000728607 
-17.50000000000000 0.12339210510254 
-17.00000000000000 0.15138614177704 
-16.50000000000000 0.18533062934875 
-16.00000000000000 0.22650229930878 
-15.50000000000000 0.27500092983246 
-15.00000000000000 0.32998323440552 
-14.50000000000000 0.39597272872925 
-14.00000000000000 0.46737217903137 
-13.50000000000000 0.54811930656433 
-13.00000000000000 0.63765692710876 
-12.50000000000000 0.73086428642273 
-12.00000000000000 0.83192300796509 
-11.50000000000000 0.93842327594757 
-11.00000000000000 1.04818356037140 
-10.50000000000000 1.16135263442993 
-10.00000000000000 1.27462625503540 
-9.50000000000000 1.39025306701660 
-9.00000000000000 1.50227844715118 
-8.50000000000000 1.60742866992950 
-8.00000000000000 1.70383882522583 
-7.50000000000000 1.78572106361389 
-7.00000000000000 1.85449361801147 
-6.50000000000000 1.90433418750763 
-6.00000000000000 1.94046974182129 
-5.50000000000000 1.96442079544067 
-5.00000000000000 1.97888255119324 
-4.50000000000000 1.98797845840454 
-4.00000000000000 1.99305427074432 
-3.50000000000000 1.99554252624512 
-3.00000000000000 1.99712789058685 
-2.50000000000000 1.99805128574371 
-2.00000000000000 1.99864768981934 
-1.50000000000000 1.99888753890991 
-1.00000000000000 1.99927580356598 
-0.50000000000000 1.99931859970093 
0.00000000000000 1.99942469596863 
0.50000000000000 1.99953889846802 
1.00000000000000 1.99954259395599 
1.50000000000000 1.99967372417450 
2.00000000000000 1.99959003925323 
2.50000000000000 1.99962949752808 
3.00000000000000 1.99967956542969 
3.50000000000000 1.99968647956848 
4.00000000000000 1.99968647956848 
4.50000000000000 1.99973344802856 
5.00000000000000 1.99973070621490 
5.50000000000000 1.99970173835754 
6.00000000000000 1.99980270862579 
6.50000000000000 1.99978375434875 
7.00000000000000 1.99979352951050 
7.50000000000000 1.99977827072144 
8.00000000000000 1.99971544742584 
8.50000000000000 1.99969899654388 
9.00000000000000 1.99977314472198 
9.50000000000000 1.99978315830231 
10.00000000000000 1.99974894523621 
10.50000000000000 1.99973118305206 
11.00000000000000 1.99979043006897 
11.50000000000000 1.99976158142090 
12.00000000000000 1.99973034858704 
12.50000000000000 1.99972891807556 
13.00000000000000 1.99973356723785 
13.50000000000000 1.99974179267883 
14.00000000000000 1.99973857402802 
14.50000000000000 1.99976754188538 
15.00000000000000 1.99970924854279 
15.50000000000000 1.99975955486298 
16.00000000000000 1.99972701072693 
16.50000000000000 1.99977302551270 
17.00000000000000 1.99973332881927 
17.50000000000000 1.99974739551544 
18.00000000000000 1.99971246719360 
18.50000000000000 1.99972796440125 
19.00000000000000 1.99979090690613 
19.50000000000000 1.99980640411377 
20.00000000000000 1.99973094463348 
20.50000000000000 1.99974322319031 
21.00000000000000 1.99978685379028 
21.50000000000000 1.99975359439850 
22.00000000000000 1.99973213672638 
22.50000000000000 1.99969780445099 
23.00000000000000 1.99972224235535 
23.50000000000000 1.99978256225586 
24.00000000000000 1.99972915649414 
24.50000000000000 1.99976003170013 
25.00000000000000 1.99977016448975 


==> data/second_model/GMI_vs_OMA_64-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.00264072418213 
-24.50000000000000 0.00331592559814 
-24.00000000000000 0.00420331954956 
-23.50000000000000 0.00517034530640 
-23.00000000000000 0.00658750534058 
-22.50000000000000 0.00854444503784 
-22.00000000000000 0.01050138473511 
-21.50000000000000 0.01307773590088 
-21.00000000000000 0.01660823822021 
-20.50000000000000 0.02027845382690 
-20.00000000000000 0.02557802200317 
-19.50000000000000 0.03283405303955 
-19.00000000000000 0.04072141647339 
-18.50000000000000 0.05034637451172 
-18.00000000000000 0.06306743621826 
-17.50000000000000 0.07902812957764 
-17.00000000000000 0.09673786163330 
-16.50000000000000 0.11954164505005 
-16.00000000000000 0.14820575714111 
-15.50000000000000 0.18224287033081 
-15.00000000000000 0.22102737426758 
-14.50000000000000 0.27166175842285 
-14.00000000000000 0.32420682907104 
-13.50000000000000 0.38770389556885 
-13.00000000000000 0.46070671081543 
-12.50000000000000 0.54023838043213 
-12.00000000000000 0.62808084487915 
-11.50000000000000 0.72436571121216 
-11.00000000000000 0.82418346405029 
-10.50000000000000 0.93227291107178 
-10.00000000000000 1.04277610778809 
-9.50000000000000 1.15911102294922 
-9.00000000000000 1.27566909790039 
-8.50000000000000 1.39433813095093 
-8.00000000000000 1.51401519775391 
-7.50000000000000 1.63324403762817 
-7.00000000000000 1.75024890899658 
-6.50000000000000 1.86264514923096 
-6.00000000000000 1.97340106964111 
-5.50000000000000 2.07936763763428 
-5.00000000000000 2.17843580245972 
-4.50000000000000 2.27515912055969 
-4.00000000000000 2.35980582237244 
-3.50000000000000 2.43864202499390 
-3.00000000000000 2.50844287872314 
-2.50000000000000 2.57199358940125 
-2.00000000000000 2.62584543228149 
-1.50000000000000 2.67459487915039 
-1.00000000000000 2.71476459503174 
-0.50000000000000 2.74995923042297 
0.00000000000000 2.77787613868713 
0.50000000000000 2.80221056938171 
1.00000000000000 2.82492065429688 
1.50000000000000 2.83781838417053 
2.00000000000000 2.85323619842529 
2.50000000000000 2.86207556724548 
3.00000000000000 2.87216830253601 
3.50000000000000 2.87727952003479 
4.00000000000000 2.88492465019226 
4.50000000000000 2.88822650909424 
5.00000000000000 2.89145469665527 
5.50000000000000 2.89552474021912 
6.00000000000000 2.89760231971741 
6.50000000000000 2.89861440658569 
7.00000000000000 2.90112090110779 
7.50000000000000 2.90198993682861 
8.00000000000000 2.90309381484985 
8.50000000000000 2.90252351760864 
9.00000000000000 2.90351986885071 
9.50000000000000 2.90404725074768 
10.00000000000000 2.90572404861450 
10.50000000000000 2.90492057800293 
11.00000000000000 2.90351772308350 
11.50000000000000 2.90621352195740 
12.00000000000000 2.90576148033142 
12.50000000000000 2.90610623359680 
13.00000000000000 2.90454912185669 
13.50000000000000 2.90556097030640 
14.00000000000000 2.90486288070679 
14.50000000000000 2.90571713447571 
15.00000000000000 2.90659570693970 
15.50000000000000 2.90720415115356 
16.00000000000000 2.90609550476074 
16.50000000000000 2.90397334098816 
17.00000000000000 2.90784835815430 
17.50000000000000 2.90568614006042 
18.00000000000000 2.90656137466431 
18.50000000000000 2.90646123886108 
19.00000000000000 2.90348649024963 
19.50000000000000 2.90543961524963 
20.00000000000000 2.90672731399536 
20.50000000000000 2.90709733963013 
21.00000000000000 2.90538930892944 
21.50000000000000 2.90717911720276 
22.00000000000000 2.90473699569702 
22.50000000000000 2.90584707260132 
23.00000000000000 2.90641474723816 
23.50000000000000 2.90625858306885 
24.00000000000000 2.90694570541382 
24.50000000000000 2.90567350387573 
25.00000000000000 2.90628027915955 


==> data/second_model/GMI_vs_OMA_8-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.00313615798950 
-24.50000000000000 0.00437903404236 
-24.00000000000000 0.00511765480042 
-23.50000000000000 0.00642371177673 
-23.00000000000000 0.00815439224243 
-22.50000000000000 0.01086330413818 
-22.00000000000000 0.01322460174561 
-21.50000000000000 0.01604008674622 
-21.00000000000000 0.02045297622681 
-20.50000000000000 0.02570390701294 
-20.00000000000000 0.03152537345886 
-19.50000000000000 0.04043841362000 
-19.00000000000000 0.04964399337769 
-18.50000000000000 0.06325030326843 
-18.00000000000000 0.07745528221130 
-17.50000000000000 0.09677004814148 
-17.00000000000000 0.11981844902039 
-16.50000000000000 0.14743280410767 
-16.00000000000000 0.18147087097168 
-15.50000000000000 0.22122788429260 
-15.00000000000000 0.26636838912964 
-14.50000000000000 0.32318878173828 
-14.00000000000000 0.38635373115540 
-13.50000000000000 0.45793199539185 
-13.00000000000000 0.53728342056274 
-12.50000000000000 0.62712001800537 
-12.00000000000000 0.72118830680847 
-11.50000000000000 0.82385063171387 
-11.00000000000000 0.92799663543701 
-10.50000000000000 1.04176664352417 
-10.00000000000000 1.15432143211365 
-9.50000000000000 1.27258074283600 
-9.00000000000000 1.39388084411621 
-8.50000000000000 1.51335000991821 
-8.00000000000000 1.63311493396759 
-7.50000000000000 1.75206434726715 
-7.00000000000000 1.87007594108582 
-6.50000000000000 1.98220813274384 
-6.00000000000000 2.09392881393433 
-5.50000000000000 2.19427394866943 
-5.00000000000000 2.29083323478699 
-4.50000000000000 2.38043737411499 
-4.00000000000000 2.45832204818726 
-3.50000000000000 2.52676296234131 
-3.00000000000000 2.58608531951904 
-2.50000000000000 2.63430595397949 
-2.00000000000000 2.67262578010559 
-1.50000000000000 2.70256900787354 
-1.00000000000000 2.72715139389038 
-0.50000000000000 2.74765372276306 
0.00000000000000 2.76304745674133 
0.50000000000000 2.77419924736023 
1.00000000000000 2.78402447700500 
1.50000000000000 2.79090094566345 
2.00000000000000 2.79577708244324 
2.50000000000000 2.80058717727661 
3.00000000000000 2.80564570426941 
3.50000000000000 2.80739140510559 
4.00000000000000 2.80880856513977 
4.50000000000000 2.81118798255920 
5.00000000000000 2.81239914894104 
5.50000000000000 2.81252026557922 
6.00000000000000 2.81321668624878 
6.50000000000000 2.81572842597961 
7.00000000000000 2.81533050537109 
7.50000000000000 2.81609582901001 
8.00000000000000 2.81683874130249 
8.50000000000000 2.81775617599487 
9.00000000000000 2.81573510169983 
9.50000000000000 2.81814861297607 
10.00000000000000 2.81750822067261 
10.50000000000000 2.81779909133911 
11.00000000000000 2.81740593910217 
11.50000000000000 2.81681370735168 
12.00000000000000 2.81739902496338 
12.50000000000000 2.81793379783630 
13.00000000000000 2.81793141365051 
13.50000000000000 2.81828880310059 
14.00000000000000 2.81812191009521 
14.50000000000000 2.81814169883728 
15.00000000000000 2.81690263748169 
15.50000000000000 2.81776618957520 
16.00000000000000 2.81770110130310 
16.50000000000000 2.81798601150513 
17.00000000000000 2.81767559051514 
17.50000000000000 2.81744265556335 
18.00000000000000 2.81653094291687 
18.50000000000000 2.81856322288513 
19.00000000000000 2.81770086288452 
19.50000000000000 2.81847858428955 
20.00000000000000 2.81749343872070 
20.50000000000000 2.81890153884888 
21.00000000000000 2.81776285171509 
21.50000000000000 2.81776404380798 
22.00000000000000 2.81837558746338 
22.50000000000000 2.81718611717224 
23.00000000000000 2.81970906257629 
23.50000000000000 2.81822371482849 
24.00000000000000 2.81771874427795 
24.50000000000000 2.81959390640259 
25.00000000000000 2.81715989112854 


==> data/second_model/s_vs_OMA_128-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.98000000000000 
-24.50000000000000 0.96000000000000 
-24.00000000000000 1.00000000000000 
-23.50000000000000 1.00000000000000 
-23.00000000000000 0.96000000000000 
-22.50000000000000 1.00000000000000 
-22.00000000000000 1.00000000000000 
-21.50000000000000 1.02000000000000 
-21.00000000000000 1.00000000000000 
-20.50000000000000 1.00000000000000 
-20.00000000000000 1.00000000000000 
-19.50000000000000 1.00000000000000 
-19.00000000000000 1.00000000000000 
-18.50000000000000 1.00000000000000 
-18.00000000000000 1.00000000000000 
-17.50000000000000 1.00000000000000 
-17.00000000000000 1.00000000000000 
-16.50000000000000 1.00000000000000 
-16.00000000000000 1.00000000000000 
-15.50000000000000 1.00000000000000 
-15.00000000000000 1.00000000000000 
-14.50000000000000 1.00000000000000 
-14.00000000000000 1.00000000000000 
-13.50000000000000 1.00000000000000 
-13.00000000000000 1.00000000000000 
-12.50000000000000 1.00000000000000 
-12.00000000000000 1.00000000000000 
-11.50000000000000 1.00000000000000 
-11.00000000000000 1.00000000000000 
-10.50000000000000 1.00000000000000 
-10.00000000000000 1.00000000000000 
-9.50000000000000 1.00000000000000 
-9.00000000000000 1.00000000000000 
-8.50000000000000 1.00000000000000 
-8.00000000000000 1.00000000000000 
-7.50000000000000 1.00000000000000 
-7.00000000000000 1.00000000000000 
-6.50000000000000 1.00000000000000 
-6.00000000000000 1.00000000000000 
-5.50000000000000 1.00000000000000 
-5.00000000000000 1.00000000000000 
-4.50000000000000 1.00000000000000 
-4.00000000000000 0.98000000000000 
-3.50000000000000 0.98000000000000 
-3.00000000000000 0.98000000000000 
-2.50000000000000 0.98000000000000 
-2.00000000000000 0.98000000000000 
-1.50000000000000 0.96000000000000 
-1.00000000000000 0.96000000000000 
-0.50000000000000 0.96000000000000 
0.00000000000000 0.96000000000000 
0.50000000000000 0.96000000000000 
1.00000000000000 0.96000000000000 
1.50000000000000 0.96000000000000 
2.00000000000000 0.94000000000000 
2.50000000000000 0.94000000000000 
3.00000000000000 0.94000000000000 
3.50000000000000 0.94000000000000 
4.00000000000000 0.94000000000000 
4.50000000000000 0.94000000000000 
5.00000000000000 0.94000000000000 
5.50000000000000 0.94000000000000 
6.00000000000000 0.94000000000000 
6.50000000000000 0.94000000000000 
7.00000000000000 0.94000000000000 
7.50000000000000 0.94000000000000 
8.00000000000000 0.94000000000000 
8.50000000000000 0.94000000000000 
9.00000000000000 0.94000000000000 
9.50000000000000 0.94000000000000 
10.00000000000000 0.94000000000000 
10.50000000000000 0.94000000000000 
11.00000000000000 0.94000000000000 
11.50000000000000 0.94000000000000 
12.00000000000000 0.94000000000000 
12.50000000000000 0.94000000000000 
13.00000000000000 0.94000000000000 
13.50000000000000 0.94000000000000 
14.00000000000000 0.94000000000000 
14.50000000000000 0.94000000000000 
15.00000000000000 0.94000000000000 
15.50000000000000 0.94000000000000 
16.00000000000000 0.94000000000000 
16.50000000000000 0.94000000000000 
17.00000000000000 0.94000000000000 
17.50000000000000 0.94000000000000 
18.00000000000000 0.94000000000000 
18.50000000000000 0.94000000000000 
19.00000000000000 0.94000000000000 
19.50000000000000 0.94000000000000 
20.00000000000000 0.94000000000000 
20.50000000000000 0.94000000000000 
21.00000000000000 0.94000000000000 
21.50000000000000 0.94000000000000 
22.00000000000000 0.94000000000000 
22.50000000000000 0.94000000000000 
23.00000000000000 0.94000000000000 
23.50000000000000 0.94000000000000 
24.00000000000000 0.94000000000000 
24.50000000000000 0.94000000000000 
25.00000000000000 0.94000000000000 


==> data/second_model/s_vs_OMA_16-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 1.00000000000000 
-24.50000000000000 0.98000000000000 
-24.00000000000000 1.00000000000000 
-23.50000000000000 1.00000000000000 
-23.00000000000000 1.00000000000000 
-22.50000000000000 1.02000000000000 
-22.00000000000000 1.00000000000000 
-21.50000000000000 0.98000000000000 
-21.00000000000000 1.00000000000000 
-20.50000000000000 1.00000000000000 
-20.00000000000000 1.00000000000000 
-19.50000000000000 1.00000000000000 
-19.00000000000000 1.00000000000000 
-18.50000000000000 1.00000000000000 
-18.00000000000000 1.00000000000000 
-17.50000000000000 1.00000000000000 
-17.00000000000000 1.00000000000000 
-16.50000000000000 1.00000000000000 
-16.00000000000000 1.00000000000000 
-15.50000000000000 1.00000000000000 
-15.00000000000000 1.00000000000000 
-14.50000000000000 1.00000000000000 
-14.00000000000000 1.00000000000000 
-13.50000000000000 1.00000000000000 
-13.00000000000000 1.00000000000000 
-12.50000000000000 1.00000000000000 
-12.00000000000000 1.00000000000000 
-11.50000000000000 1.00000000000000 
-11.00000000000000 1.00000000000000 
-10.50000000000000 1.00000000000000 
-10.00000000000000 1.00000000000000 
-9.50000000000000 1.00000000000000 
-9.00000000000000 1.00000000000000 
-8.50000000000000 1.00000000000000 
-8.00000000000000 1.00000000000000 
-7.50000000000000 1.00000000000000 
-7.00000000000000 1.00000000000000 
-6.50000000000000 1.00000000000000 
-6.00000000000000 1.00000000000000 
-5.50000000000000 1.00000000000000 
-5.00000000000000 1.00000000000000 
-4.50000000000000 1.00000000000000 
-4.00000000000000 0.98000000000000 
-3.50000000000000 0.98000000000000 
-3.00000000000000 0.98000000000000 
-2.50000000000000 0.98000000000000 
-2.00000000000000 0.98000000000000 
-1.50000000000000 0.98000000000000 
-1.00000000000000 0.96000000000000 
-0.50000000000000 0.96000000000000 
0.00000000000000 0.96000000000000 
0.50000000000000 0.96000000000000 
1.00000000000000 0.96000000000000 
1.50000000000000 0.96000000000000 
2.00000000000000 0.96000000000000 
2.50000000000000 0.94000000000000 
3.00000000000000 0.94000000000000 
3.50000000000000 0.94000000000000 
4.00000000000000 0.94000000000000 
4.50000000000000 0.94000000000000 
5.00000000000000 0.94000000000000 
5.50000000000000 0.96000000000000 
6.00000000000000 0.94000000000000 
6.50000000000000 0.94000000000000 
7.00000000000000 0.94000000000000 
7.50000000000000 0.94000000000000 
8.00000000000000 0.94000000000000 
8.50000000000000 0.94000000000000 
9.00000000000000 0.94000000000000 
9.50000000000000 0.94000000000000 
10.00000000000000 0.94000000000000 
10.50000000000000 0.94000000000000 
11.00000000000000 0.94000000000000 
11.50000000000000 0.94000000000000 
12.00000000000000 0.94000000000000 
12.50000000000000 0.94000000000000 
13.00000000000000 0.94000000000000 
13.50000000000000 0.94000000000000 
14.00000000000000 0.94000000000000 
14.50000000000000 0.94000000000000 
15.00000000000000 0.94000000000000 
15.50000000000000 0.94000000000000 
16.00000000000000 0.94000000000000 
16.50000000000000 0.94000000000000 
17.00000000000000 0.94000000000000 
17.50000000000000 0.94000000000000 
18.00000000000000 0.94000000000000 
18.50000000000000 0.94000000000000 
19.00000000000000 0.94000000000000 
19.50000000000000 0.94000000000000 
20.00000000000000 0.94000000000000 
20.50000000000000 0.94000000000000 
21.00000000000000 0.94000000000000 
21.50000000000000 0.94000000000000 
22.00000000000000 0.94000000000000 
22.50000000000000 0.94000000000000 
23.00000000000000 0.94000000000000 
23.50000000000000 0.94000000000000 
24.00000000000000 0.94000000000000 
24.50000000000000 0.94000000000000 
25.00000000000000 0.94000000000000 


==> data/second_model/s_vs_OMA_2-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.98000000000000 
-24.50000000000000 1.00000000000000 
-24.00000000000000 1.00000000000000 
-23.50000000000000 1.02000000000000 
-23.00000000000000 1.00000000000000 
-22.50000000000000 1.00000000000000 
-22.00000000000000 1.00000000000000 
-21.50000000000000 1.00000000000000 
-21.00000000000000 1.00000000000000 
-20.50000000000000 1.00000000000000 
-20.00000000000000 1.00000000000000 
-19.50000000000000 1.00000000000000 
-19.00000000000000 1.00000000000000 
-18.50000000000000 1.00000000000000 
-18.00000000000000 1.00000000000000 
-17.50000000000000 1.00000000000000 
-17.00000000000000 1.00000000000000 
-16.50000000000000 1.00000000000000 
-16.00000000000000 1.00000000000000 
-15.50000000000000 1.00000000000000 
-15.00000000000000 1.00000000000000 
-14.50000000000000 1.00000000000000 
-14.00000000000000 1.00000000000000 
-13.50000000000000 1.00000000000000 
-13.00000000000000 1.00000000000000 
-12.50000000000000 1.00000000000000 
-12.00000000000000 1.00000000000000 
-11.50000000000000 1.00000000000000 
-11.00000000000000 1.00000000000000 
-10.50000000000000 1.00000000000000 
-10.00000000000000 1.02000000000000 
-9.50000000000000 1.02000000000000 
-9.00000000000000 1.12000000000000 
-8.50000000000000 0.98000000000000 
-8.00000000000000 1.46000000000000 
-7.50000000000000 1.44000000000000 
-7.00000000000000 0.76000000000000 
-6.50000000000000 0.50000000000000 
-6.00000000000000 0.50000000000000 
-5.50000000000000 0.50000000000000 
-5.00000000000000 0.50000000000000 
-4.50000000000000 0.50000000000000 
-4.00000000000000 0.50000000000000 
-3.50000000000000 0.50000000000000 
-3.00000000000000 0.50000000000000 
-2.50000000000000 0.50000000000000 
-2.00000000000000 0.50000000000000 
-1.50000000000000 0.50000000000000 
-1.00000000000000 0.50000000000000 
-0.50000000000000 0.50000000000000 
0.00000000000000 0.50000000000000 
0.50000000000000 0.50000000000000 
1.00000000000000 0.50000000000000 
1.50000000000000 0.50000000000000 
2.00000000000000 0.50000000000000 
2.50000000000000 0.50000000000000 
3.00000000000000 0.50000000000000 
3.50000000000000 0.50000000000000 
4.00000000000000 0.50000000000000 
4.50000000000000 0.50000000000000 
5.00000000000000 0.50000000000000 
5.50000000000000 0.50000000000000 
6.00000000000000 0.50000000000000 
6.50000000000000 0.50000000000000 
7.00000000000000 0.50000000000000 
7.50000000000000 0.50000000000000 
8.00000000000000 0.50000000000000 
8.50000000000000 0.50000000000000 
9.00000000000000 0.50000000000000 
9.50000000000000 0.50000000000000 
10.00000000000000 0.50000000000000 
10.50000000000000 0.50000000000000 
11.00000000000000 0.50000000000000 
11.50000000000000 0.50000000000000 
12.00000000000000 0.50000000000000 
12.50000000000000 0.50000000000000 
13.00000000000000 0.50000000000000 
13.50000000000000 0.50000000000000 
14.00000000000000 0.50000000000000 
14.50000000000000 0.50000000000000 
15.00000000000000 0.50000000000000 
15.50000000000000 0.50000000000000 
16.00000000000000 0.50000000000000 
16.50000000000000 0.50000000000000 
17.00000000000000 0.50000000000000 
17.50000000000000 0.50000000000000 
18.00000000000000 0.50000000000000 
18.50000000000000 0.50000000000000 
19.00000000000000 0.50000000000000 
19.50000000000000 0.50000000000000 
20.00000000000000 0.50000000000000 
20.50000000000000 0.50000000000000 
21.00000000000000 0.50000000000000 
21.50000000000000 0.50000000000000 
22.00000000000000 0.50000000000000 
22.50000000000000 0.50000000000000 
23.00000000000000 0.50000000000000 
23.50000000000000 0.50000000000000 
24.00000000000000 0.50000000000000 
24.50000000000000 0.50000000000000 
25.00000000000000 0.50000000000000 


==> data/second_model/s_vs_OMA_256-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 1.00000000000000 
-24.50000000000000 0.98000000000000 
-24.00000000000000 0.98000000000000 
-23.50000000000000 0.98000000000000 
-23.00000000000000 1.00000000000000 
-22.50000000000000 1.00000000000000 
-22.00000000000000 1.00000000000000 
-21.50000000000000 1.00000000000000 
-21.00000000000000 0.98000000000000 
-20.50000000000000 1.00000000000000 
-20.00000000000000 1.00000000000000 
-19.50000000000000 1.00000000000000 
-19.00000000000000 1.00000000000000 
-18.50000000000000 1.00000000000000 
-18.00000000000000 1.00000000000000 
-17.50000000000000 1.00000000000000 
-17.00000000000000 1.00000000000000 
-16.50000000000000 1.00000000000000 
-16.00000000000000 1.00000000000000 
-15.50000000000000 1.00000000000000 
-15.00000000000000 1.00000000000000 
-14.50000000000000 1.00000000000000 
-14.00000000000000 1.00000000000000 
-13.50000000000000 1.00000000000000 
-13.00000000000000 1.00000000000000 
-12.50000000000000 1.00000000000000 
-12.00000000000000 1.00000000000000 
-11.50000000000000 1.00000000000000 
-11.00000000000000 1.00000000000000 
-10.50000000000000 1.00000000000000 
-10.00000000000000 1.00000000000000 
-9.50000000000000 1.00000000000000 
-9.00000000000000 1.00000000000000 
-8.50000000000000 1.00000000000000 
-8.00000000000000 1.00000000000000 
-7.50000000000000 1.00000000000000 
-7.00000000000000 1.00000000000000 
-6.50000000000000 1.00000000000000 
-6.00000000000000 1.00000000000000 
-5.50000000000000 1.00000000000000 
-5.00000000000000 1.00000000000000 
-4.50000000000000 0.98000000000000 
-4.00000000000000 0.98000000000000 
-3.50000000000000 0.98000000000000 
-3.00000000000000 0.98000000000000 
-2.50000000000000 0.98000000000000 
-2.00000000000000 0.98000000000000 
-1.50000000000000 0.98000000000000 
-1.00000000000000 0.96000000000000 
-0.50000000000000 0.96000000000000 
0.00000000000000 0.96000000000000 
0.50000000000000 0.96000000000000 
1.00000000000000 0.96000000000000 
1.50000000000000 0.96000000000000 
2.00000000000000 0.94000000000000 
2.50000000000000 0.94000000000000 
3.00000000000000 0.94000000000000 
3.50000000000000 0.94000000000000 
4.00000000000000 0.94000000000000 
4.50000000000000 0.94000000000000 
5.00000000000000 0.94000000000000 
5.50000000000000 0.94000000000000 
6.00000000000000 0.94000000000000 
6.50000000000000 0.94000000000000 
7.00000000000000 0.94000000000000 
7.50000000000000 0.94000000000000 
8.00000000000000 0.94000000000000 
8.50000000000000 0.94000000000000 
9.00000000000000 0.94000000000000 
9.50000000000000 0.94000000000000 
10.00000000000000 0.94000000000000 
10.50000000000000 0.94000000000000 
11.00000000000000 0.94000000000000 
11.50000000000000 0.94000000000000 
12.00000000000000 0.94000000000000 
12.50000000000000 0.94000000000000 
13.00000000000000 0.94000000000000 
13.50000000000000 0.94000000000000 
14.00000000000000 0.94000000000000 
14.50000000000000 0.94000000000000 
15.00000000000000 0.94000000000000 
15.50000000000000 0.94000000000000 
16.00000000000000 0.94000000000000 
16.50000000000000 0.94000000000000 
17.00000000000000 0.94000000000000 
17.50000000000000 0.94000000000000 
18.00000000000000 0.94000000000000 
18.50000000000000 0.94000000000000 
19.00000000000000 0.94000000000000 
19.50000000000000 0.94000000000000 
20.00000000000000 0.94000000000000 
20.50000000000000 0.94000000000000 
21.00000000000000 0.94000000000000 
21.50000000000000 0.94000000000000 
22.00000000000000 0.94000000000000 
22.50000000000000 0.94000000000000 
23.00000000000000 0.94000000000000 
23.50000000000000 0.94000000000000 
24.00000000000000 0.94000000000000 
24.50000000000000 0.94000000000000 
25.00000000000000 0.94000000000000 


==> data/second_model/s_vs_OMA_32-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 1.00000000000000 
-24.50000000000000 0.98000000000000 
-24.00000000000000 1.00000000000000 
-23.50000000000000 1.02000000000000 
-23.00000000000000 1.00000000000000 
-22.50000000000000 1.00000000000000 
-22.00000000000000 1.00000000000000 
-21.50000000000000 1.00000000000000 
-21.00000000000000 1.00000000000000 
-20.50000000000000 1.00000000000000 
-20.00000000000000 1.00000000000000 
-19.50000000000000 1.00000000000000 
-19.00000000000000 1.00000000000000 
-18.50000000000000 1.00000000000000 
-18.00000000000000 1.00000000000000 
-17.50000000000000 1.00000000000000 
-17.00000000000000 1.00000000000000 
-16.50000000000000 1.00000000000000 
-16.00000000000000 1.00000000000000 
-15.50000000000000 1.00000000000000 
-15.00000000000000 1.00000000000000 
-14.50000000000000 1.00000000000000 
-14.00000000000000 1.00000000000000 
-13.50000000000000 1.00000000000000 
-13.00000000000000 1.00000000000000 
-12.50000000000000 1.00000000000000 
-12.00000000000000 1.00000000000000 
-11.50000000000000 1.00000000000000 
-11.00000000000000 1.00000000000000 
-10.50000000000000 1.00000000000000 
-10.00000000000000 1.00000000000000 
-9.50000000000000 1.00000000000000 
-9.00000000000000 1.00000000000000 
-8.50000000000000 1.00000000000000 
-8.00000000000000 1.00000000000000 
-7.50000000000000 1.00000000000000 
-7.00000000000000 1.00000000000000 
-6.50000000000000 1.00000000000000 
-6.00000000000000 1.00000000000000 
-5.50000000000000 1.00000000000000 
-5.00000000000000 1.00000000000000 
-4.50000000000000 0.98000000000000 
-4.00000000000000 0.98000000000000 
-3.50000000000000 0.98000000000000 
-3.00000000000000 0.98000000000000 
-2.50000000000000 0.98000000000000 
-2.00000000000000 0.98000000000000 
-1.50000000000000 0.98000000000000 
-1.00000000000000 0.96000000000000 
-0.50000000000000 0.96000000000000 
0.00000000000000 0.96000000000000 
0.50000000000000 0.96000000000000 
1.00000000000000 0.96000000000000 
1.50000000000000 0.94000000000000 
2.00000000000000 0.94000000000000 
2.50000000000000 0.94000000000000 
3.00000000000000 0.94000000000000 
3.50000000000000 0.94000000000000 
4.00000000000000 0.94000000000000 
4.50000000000000 0.94000000000000 
5.00000000000000 0.94000000000000 
5.50000000000000 0.94000000000000 
6.00000000000000 0.94000000000000 
6.50000000000000 0.94000000000000 
7.00000000000000 0.94000000000000 
7.50000000000000 0.94000000000000 
8.00000000000000 0.94000000000000 
8.50000000000000 0.94000000000000 
9.00000000000000 0.94000000000000 
9.50000000000000 0.94000000000000 
10.00000000000000 0.94000000000000 
10.50000000000000 0.94000000000000 
11.00000000000000 0.94000000000000 
11.50000000000000 0.94000000000000 
12.00000000000000 0.94000000000000 
12.50000000000000 0.94000000000000 
13.00000000000000 0.94000000000000 
13.50000000000000 0.94000000000000 
14.00000000000000 0.94000000000000 
14.50000000000000 0.94000000000000 
15.00000000000000 0.94000000000000 
15.50000000000000 0.94000000000000 
16.00000000000000 0.94000000000000 
16.50000000000000 0.94000000000000 
17.00000000000000 0.94000000000000 
17.50000000000000 0.94000000000000 
18.00000000000000 0.94000000000000 
18.50000000000000 0.94000000000000 
19.00000000000000 0.94000000000000 
19.50000000000000 0.94000000000000 
20.00000000000000 0.94000000000000 
20.50000000000000 0.94000000000000 
21.00000000000000 0.94000000000000 
21.50000000000000 0.94000000000000 
22.00000000000000 0.94000000000000 
22.50000000000000 0.94000000000000 
23.00000000000000 0.94000000000000 
23.50000000000000 0.94000000000000 
24.00000000000000 0.94000000000000 
24.50000000000000 0.94000000000000 
25.00000000000000 0.94000000000000 


==> data/second_model/s_vs_OMA_4-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.98000000000000 
-24.50000000000000 1.00000000000000 
-24.00000000000000 1.00000000000000 
-23.50000000000000 1.00000000000000 
-23.00000000000000 1.00000000000000 
-22.50000000000000 1.02000000000000 
-22.00000000000000 1.00000000000000 
-21.50000000000000 1.00000000000000 
-21.00000000000000 1.02000000000000 
-20.50000000000000 1.00000000000000 
-20.00000000000000 1.00000000000000 
-19.50000000000000 1.00000000000000 
-19.00000000000000 1.00000000000000 
-18.50000000000000 1.00000000000000 
-18.00000000000000 1.00000000000000 
-17.50000000000000 1.00000000000000 
-17.00000000000000 1.00000000000000 
-16.50000000000000 1.00000000000000 
-16.00000000000000 1.00000000000000 
-15.50000000000000 1.00000000000000 
-15.00000000000000 1.00000000000000 
-14.50000000000000 1.00000000000000 
-14.00000000000000 1.00000000000000 
-13.50000000000000 1.00000000000000 
-13.00000000000000 1.00000000000000 
-12.50000000000000 1.00000000000000 
-12.00000000000000 1.00000000000000 
-11.50000000000000 1.00000000000000 
-11.00000000000000 1.00000000000000 
-10.50000000000000 1.00000000000000 
-10.00000000000000 1.00000000000000 
-9.50000000000000 1.00000000000000 
-9.00000000000000 1.00000000000000 
-8.50000000000000 1.00000000000000 
-8.00000000000000 1.00000000000000 
-7.50000000000000 1.00000000000000 
-7.00000000000000 1.00000000000000 
-6.50000000000000 1.00000000000000 
-6.00000000000000 1.00000000000000 
-5.50000000000000 1.00000000000000 
-5.00000000000000 1.00000000000000 
-4.50000000000000 1.02000000000000 
-4.00000000000000 1.04000000000000 
-3.50000000000000 1.04000000000000 
-3.00000000000000 1.04000000000000 
-2.50000000000000 1.04000000000000 
-2.00000000000000 1.04000000000000 
-1.50000000000000 1.00000000000000 
-1.00000000000000 1.12000000000000 
-0.50000000000000 1.02000000000000 
0.00000000000000 1.02000000000000 
0.50000000000000 1.06000000000000 
1.00000000000000 1.00000000000000 
1.50000000000000 1.14000000000000 
2.00000000000000 0.98000000000000 
2.50000000000000 0.98000000000000 
3.00000000000000 1.04000000000000 
3.50000000000000 1.06000000000000 
4.00000000000000 1.02000000000000 
4.50000000000000 1.08000000000000 
5.00000000000000 1.04000000000000 
5.50000000000000 1.02000000000000 
6.00000000000000 1.20000000000000 
6.50000000000000 1.20000000000000 
7.00000000000000 1.28000000000000 
7.50000000000000 1.12000000000000 
8.00000000000000 1.04000000000000 
8.50000000000000 1.02000000000000 
9.00000000000000 1.14000000000000 
9.50000000000000 1.08000000000000 
10.00000000000000 1.08000000000000 
10.50000000000000 1.02000000000000 
11.00000000000000 1.14000000000000 
11.50000000000000 1.14000000000000 
12.00000000000000 1.06000000000000 
12.50000000000000 1.00000000000000 
13.00000000000000 1.02000000000000 
13.50000000000000 1.08000000000000 
14.00000000000000 1.04000000000000 
14.50000000000000 1.08000000000000 
15.00000000000000 0.98000000000000 
15.50000000000000 1.08000000000000 
16.00000000000000 1.00000000000000 
16.50000000000000 1.10000000000000 
17.00000000000000 1.04000000000000 
17.50000000000000 1.08000000000000 
18.00000000000000 0.98000000000000 
18.50000000000000 1.02000000000000 
19.00000000000000 1.12000000000000 
19.50000000000000 1.18000000000000 
20.00000000000000 1.00000000000000 
20.50000000000000 1.00000000000000 
21.00000000000000 1.12000000000000 
21.50000000000000 1.06000000000000 
22.00000000000000 1.02000000000000 
22.50000000000000 0.98000000000000 
23.00000000000000 1.02000000000000 
23.50000000000000 1.16000000000000 
24.00000000000000 1.02000000000000 
24.50000000000000 1.04000000000000 
25.00000000000000 1.06000000000000 


==> data/second_model/s_vs_OMA_64-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 1.00000000000000 
-24.50000000000000 1.00000000000000 
-24.00000000000000 1.00000000000000 
-23.50000000000000 0.98000000000000 
-23.00000000000000 1.00000000000000 
-22.50000000000000 1.02000000000000 
-22.00000000000000 1.00000000000000 
-21.50000000000000 1.00000000000000 
-21.00000000000000 1.00000000000000 
-20.50000000000000 1.00000000000000 
-20.00000000000000 1.00000000000000 
-19.50000000000000 1.00000000000000 
-19.00000000000000 1.00000000000000 
-18.50000000000000 1.00000000000000 
-18.00000000000000 1.00000000000000 
-17.50000000000000 1.00000000000000 
-17.00000000000000 1.00000000000000 
-16.50000000000000 1.00000000000000 
-16.00000000000000 1.00000000000000 
-15.50000000000000 1.00000000000000 
-15.00000000000000 1.00000000000000 
-14.50000000000000 1.00000000000000 
-14.00000000000000 1.00000000000000 
-13.50000000000000 1.00000000000000 
-13.00000000000000 1.00000000000000 
-12.50000000000000 1.00000000000000 
-12.00000000000000 1.00000000000000 
-11.50000000000000 1.00000000000000 
-11.00000000000000 1.00000000000000 
-10.50000000000000 1.00000000000000 
-10.00000000000000 1.00000000000000 
-9.50000000000000 1.00000000000000 
-9.00000000000000 1.00000000000000 
-8.50000000000000 1.00000000000000 
-8.00000000000000 1.00000000000000 
-7.50000000000000 1.00000000000000 
-7.00000000000000 1.00000000000000 
-6.50000000000000 1.00000000000000 
-6.00000000000000 1.00000000000000 
-5.50000000000000 1.00000000000000 
-5.00000000000000 1.00000000000000 
-4.50000000000000 1.00000000000000 
-4.00000000000000 0.98000000000000 
-3.50000000000000 0.98000000000000 
-3.00000000000000 0.98000000000000 
-2.50000000000000 0.98000000000000 
-2.00000000000000 0.98000000000000 
-1.50000000000000 0.98000000000000 
-1.00000000000000 0.96000000000000 
-0.50000000000000 0.96000000000000 
0.00000000000000 0.96000000000000 
0.50000000000000 0.96000000000000 
1.00000000000000 0.96000000000000 
1.50000000000000 0.94000000000000 
2.00000000000000 0.94000000000000 
2.50000000000000 0.94000000000000 
3.00000000000000 0.94000000000000 
3.50000000000000 0.94000000000000 
4.00000000000000 0.94000000000000 
4.50000000000000 0.94000000000000 
5.00000000000000 0.94000000000000 
5.50000000000000 0.94000000000000 
6.00000000000000 0.94000000000000 
6.50000000000000 0.94000000000000 
7.00000000000000 0.94000000000000 
7.50000000000000 0.94000000000000 
8.00000000000000 0.94000000000000 
8.50000000000000 0.94000000000000 
9.00000000000000 0.94000000000000 
9.50000000000000 0.94000000000000 
10.00000000000000 0.94000000000000 
10.50000000000000 0.94000000000000 
11.00000000000000 0.94000000000000 
11.50000000000000 0.94000000000000 
12.00000000000000 0.94000000000000 
12.50000000000000 0.94000000000000 
13.00000000000000 0.94000000000000 
13.50000000000000 0.94000000000000 
14.00000000000000 0.94000000000000 
14.50000000000000 0.94000000000000 
15.00000000000000 0.94000000000000 
15.50000000000000 0.94000000000000 
16.00000000000000 0.94000000000000 
16.50000000000000 0.94000000000000 
17.00000000000000 0.94000000000000 
17.50000000000000 0.94000000000000 
18.00000000000000 0.94000000000000 
18.50000000000000 0.94000000000000 
19.00000000000000 0.94000000000000 
19.50000000000000 0.94000000000000 
20.00000000000000 0.94000000000000 
20.50000000000000 0.94000000000000 
21.00000000000000 0.94000000000000 
21.50000000000000 0.94000000000000 
22.00000000000000 0.94000000000000 
22.50000000000000 0.94000000000000 
23.00000000000000 0.94000000000000 
23.50000000000000 0.94000000000000 
24.00000000000000 0.94000000000000 
24.50000000000000 0.94000000000000 
25.00000000000000 0.94000000000000 


==> data/second_model/s_vs_OMA_8-PAM_flag_Q_1_flag_Z_1_2ndModel.txt <==
-25.00000000000000 0.98000000000000 
-24.50000000000000 1.04000000000000 
-24.00000000000000 1.00000000000000 
-23.50000000000000 1.00000000000000 
-23.00000000000000 1.00000000000000 
-22.50000000000000 1.02000000000000 
-22.00000000000000 1.02000000000000 
-21.50000000000000 1.00000000000000 
-21.00000000000000 1.00000000000000 
-20.50000000000000 1.00000000000000 
-20.00000000000000 1.00000000000000 
-19.50000000000000 1.00000000000000 
-19.00000000000000 1.00000000000000 
-18.50000000000000 1.00000000000000 
-18.00000000000000 1.00000000000000 
-17.50000000000000 1.00000000000000 
-17.00000000000000 1.00000000000000 
-16.50000000000000 1.00000000000000 
-16.00000000000000 1.00000000000000 
-15.50000000000000 1.00000000000000 
-15.00000000000000 1.00000000000000 
-14.50000000000000 1.00000000000000 
-14.00000000000000 1.00000000000000 
-13.50000000000000 1.00000000000000 
-13.00000000000000 1.00000000000000 
-12.50000000000000 1.00000000000000 
-12.00000000000000 1.00000000000000 
-11.50000000000000 1.00000000000000 
-11.00000000000000 1.00000000000000 
-10.50000000000000 1.00000000000000 
-10.00000000000000 1.00000000000000 
-9.50000000000000 1.00000000000000 
-9.00000000000000 1.00000000000000 
-8.50000000000000 1.00000000000000 
-8.00000000000000 1.00000000000000 
-7.50000000000000 1.00000000000000 
-7.00000000000000 1.00000000000000 
-6.50000000000000 1.00000000000000 
-6.00000000000000 1.00000000000000 
-5.50000000000000 1.00000000000000 
-5.00000000000000 1.00000000000000 
-4.50000000000000 1.00000000000000 
-4.00000000000000 1.00000000000000 
-3.50000000000000 1.00000000000000 
-3.00000000000000 1.00000000000000 
-2.50000000000000 1.00000000000000 
-2.00000000000000 1.00000000000000 
-1.50000000000000 1.00000000000000 
-1.00000000000000 1.00000000000000 
-0.50000000000000 1.00000000000000 
0.00000000000000 1.00000000000000 
0.50000000000000 1.00000000000000 
1.00000000000000 1.02000000000000 
1.50000000000000 1.02000000000000 
2.00000000000000 1.02000000000000 
2.50000000000000 1.02000000000000 
3.00000000000000 1.02000000000000 
3.50000000000000 1.02000000000000 
4.00000000000000 1.02000000000000 
4.50000000000000 1.02000000000000 
5.00000000000000 1.02000000000000 
5.50000000000000 1.02000000000000 
6.00000000000000 1.02000000000000 
6.50000000000000 1.02000000000000 
7.00000000000000 1.02000000000000 
7.50000000000000 1.02000000000000 
8.00000000000000 1.02000000000000 
8.50000000000000 1.02000000000000 
9.00000000000000 1.02000000000000 
9.50000000000000 1.02000000000000 
10.00000000000000 1.02000000000000 
10.50000000000000 1.02000000000000 
11.00000000000000 1.02000000000000 
11.50000000000000 1.02000000000000 
12.00000000000000 1.02000000000000 
12.50000000000000 1.02000000000000 
13.00000000000000 1.02000000000000 
13.50000000000000 1.02000000000000 
14.00000000000000 1.02000000000000 
14.50000000000000 1.02000000000000 
15.00000000000000 1.02000000000000 
15.50000000000000 1.02000000000000 
16.00000000000000 1.02000000000000 
16.50000000000000 1.02000000000000 
17.00000000000000 1.02000000000000 
17.50000000000000 1.02000000000000 
18.00000000000000 1.02000000000000 
18.50000000000000 1.02000000000000 
19.00000000000000 1.02000000000000 
19.50000000000000 1.02000000000000 
20.00000000000000 1.02000000000000 
20.50000000000000 1.02000000000000 
21.00000000000000 1.02000000000000 
21.50000000000000 1.02000000000000 
22.00000000000000 1.02000000000000 
22.50000000000000 1.02000000000000 
23.00000000000000 1.02000000000000 
23.50000000000000 1.02000000000000 
24.00000000000000 1.02000000000000 
24.50000000000000 1.02000000000000 
25.00000000000000 1.02000000000000 

